T-REX: Fast and Dynamic Journey Planning for Continental-Scale Public Transit Networks

We present T-REX (Transfer-Ranked EXploration), a new algorithm for journey planning in public transit networks on the country and continental scale. Our algorithm applies the principles of multi-level overlays to Trip-Based Public Transit Routing (TB). Using a multi-level partition of the network, T-REX identifies transfers between trips that are relevant for long-distance travel in a short precomputation phase. This information is then used to prune irrelevant local transfers during a query. Like other state-of-the-art algorithms, T-REX Pareto-optimizes arrival time and the number of used trips. T-REX dramatically outperforms previous overlay-based algorithms for three key reasons: (1) a better partition, (2) reducing the search space by focusing on transfers rather than trips, and (3) a redesigned query algorithm with improved memory efficiency and throughput. As a result, T-REX answers queries in less than 10ms on a network of Europe, including local and long-distance transit. This constitutes a speedup of 20 compared to TB and 80 compared to algorithms without preprocessing. The memory footprint is moderate and the precomputation takes only two minutes, while real-time schedule updates can be incorporated in a few seconds. These properties make T-REX the first public transit journey planning algorithm that fulfills the requirements of interactive real-time applications on the continental scale.

==> plot_scripts/data/berlin.csv <==
rank,percent
0,47.0444235
1,10.32665286
2,12.46850506
3,8.577352872
4,6.748811793
5,4.456160688
6,7.277386096
7,2.65463399
8,0.4460731344

==> plot_scripts/data/europe.csv <==
rank,percent
0,56.72620802
1,9.055361266
2,7.913103007
3,7.395055306
4,6.086316877
5,4.351454263
6,2.964116797
7,2.38597494
8,1.242769196
9,0.7331713899
10,0.3542876595
11,0.411744351
12,0.30184456
13,0.07282515826
14,0.005767206285

==> plot_scripts/data/gb.csv <==
rank,percent
0,41.32066319
1,12.60548739
2,13.89097277
3,11.74872718
4,8.388297467
5,5.961180697
6,3.40406009
7,1.402710821
8,0.7426260158
9,0.1952124762
10,0.2249704368
11,0.1150914649

==> plot_scripts/data/georank_europe/tb.europe.csv <==
Index,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20
0,1180,559,380,393,7288,733,343,429,514,964,52493,30144,12274,86351,36778,217966,218978
1,951,535,1703,75379,917,549,37409,1186,30751,934,8036,12637,50488,42837,59569,315368,220795
2,939,506,352,404,357,352,481,503,451,474,422,418,420,416,419,415,415
3,941,524,435,343,1622,1486,1064,3166,17321,26631,17757,26016,44357,85850,39269,240277,337972
4,8965,934,422,369,810,1086,769,396,774,3374,2985,12852,25556,47165,171128,321383,364643
5,996,495,8273,361114,711,604,1448,470,1813,71614,6750,3845,24065,18932,47962,190537,283209
6,1338,566,353,350,2511,375,625,608,520,1114,2399,1975,2254,1870,1739,1627,1639
7,944,606,7458,483,5683,576,563,6420,8207,5028,43014,56932,90101,60501,270209,250902,429105
8,920,507,371,1016,451,464,412,776,802,4226,95007,127321,31116,144291,50429,135162,246476
9,949,561,11748,565,465,433,20727,7652,17947,4120,58296,154474,27568,82280,217895,219301,330699
10,1076,521,353,1453,642,720,529,1039,1890,9705,141187,107336,122289,172765,171823,102932,169501
11,940,614,405,545,414,396,19049,2004,9405,4143,5447,36470,24536,45157,169830,229678,453891
12,2090,598,388,387,391,442,1534,1055,15876,35136,23341,5243,22166,243942,103465,86770,548575
13,1896,572,365,395,423,411,999,1499,5390,3739,6594,14191,7985,74709,145039,115633,298676
14,947,546,1129,363,4223,1467,363,428,99565,12127,9353,41209,64641,53492,71450,147628,390591
15,932,37620,1044,54781,1527,38061,12077,131936,1048,2702,28784,10576,8646,44562,131777,150562,407733
16,939,603,464,410,127247,28703,1404,565,459,2906,3984,17241,12211,48253,67060,276959,431636
17,1905,628,436,1140,744,430,792,5121,5432,643,45989,55823,43172,93594,154899,229841,153371
18,948,602,361,423,709,1337,609,424,855,18295,4366,19736,18031,38937,440538,131033,147529
19,956,536,23592,5769,6255,720,490,2153,5287,1135,10250,6485,13000,37807,554048,192248,181442
20,1090,550,369,365,546,378,2593,1080,2886,3082,364,370,315251,31809,82610,193485,676
21,935,542,350,392,372,376,485,523,511,505,468,445,437,438,440,436,446
22,143891,1199,22350,959,626,20732,1868,20216,1961,1885,81875,22646,14962,374953,119199,22191,390760
23,965,541,374,1336,466,1926,4043,5646,32303,36209,2367,25108,101394,41369,47082,191113,344137
24,960,540,396,467,375,403,958,453,2412,2769,34058,247297,14588,66207,49250,155544,394963
25,925,499,354,1802,347,370,5671,404,410,5095,3021,137501,15678,26958,34020,35900,270601
26,1005,253888,785,528,734,423,304115,1120,120012,3755,18737,38223,7052,31337,110019,213672,378838
27,942,539,461,381,376,19292,854,909,28737,130658,11504,31235,27819,168593,100689,98303,432465
28,936,562,566,449,367,1377,5079,23612,29845,12334,12047,23632,37336,36715,152103,187828,227627
29,1636,499,352,1762,1953,7897,1423,812,1769,565,14740,34930,11763,26564,113931,295268,220045
30,980,511,370,367,372,82831,26453,8543,80385,14594,298654,6675,41858,18033,30920,81117,81134
31,956,697,471,425,414,384,1193,648,1924,13295,53218,74147,7176,171916,17764,127419,174892
32,1006,624,358,372,382,359,998,626,2592,2057,3607,13093,77368,86606,358795,93519,342240
33,933,631,363,348,372,477,430139,883,753,5642,1407,8294,140193,166642,136671,89027,47893
34,935,7511,830,551,5672,488,5735,489,6791,1289,2138,5039,23778,6324,113405,67728,43867
35,938,720,357,401,407,456,840,643,38149,27863,1687,2585,29695,57621,118800,286665,231908
36,940,712,356,369,473,594,784,2678,19181,130707,82185,208012,7252,46735,41089,265461,479834
37,943,36514,876,720,439,957,415,2806,2653,1527,701,4793,60171,154046,56006,132270,299115
38,967,924,3239,387,419,815,812,2560,898,29903,9502,77378,177968,107589,151260,250541,150899
39,950,567,477,364,4189,2657,523,1109,1754,3755,3138,7963,19145,45074,317397,106760,205579
40,922,581,385,386,467,531,843,2550,8301,13978,163397,36054,52921,31174,32875,235557,380988
41,1266,552,510,651,371,598,375,1031,5506,16753,129278,14014,60249,170376,247111,188502,368662
42,954,538,489,646,487,541,397,764,4636,10975,5389,98302,99100,75388,58888,145686,318752
43,1359,625,400,420,403,802,510,2393,22382,20473,93639,15972,20282,118553,141462,207971,499758
44,998,619,1625,628,3332,1545,1565,612,1573,43801,161443,11767,21691,307795,131047,372958,390609
45,944,563,361,358,512,506,560,1149,6482,4541,474158,14371,41048,9529,36110,51258,52931
46,12992,787,461,49243,12547,853,4396,4576,11644,19906,8487,23570,59095,30097,67957,230826,262391
47,993,938,775,365,695,561,736,4943,6498,5803,6100,28323,60563,61872,176586,310373,489288
48,938,540,38514,807,474,360,468,1808,6007,2517,1256,15771,18246,20585,47324,137632,441657
49,967,572,59248,44831,62177,849,530,4824,19915,6302,3521,5697,53848,14523,44577,108765,370166
50,948,577,351,400,358,348,540,428,450,838,866,749,806,702,732,765,630
51,986,549,165117,1600,1269,13393,1266,1844,969,2180,85526,233070,55725,192255,218491,126473,341843
52,9457,48378,740,1256,529,388,368,307865,1481,44610,108594,24320,61199,187406,70247,127735,232447
53,975,604,412,805,363,370,800,445,1072,20123,188372,10712,34592,50419,474566,84662,237443
54,1460,771,533,91758,685,6213,6882,760,4624,991,2149,6231,54239,145983,161356,364003,418712
55,964,628,384,1899,3639,372,1143,4254,39167,7482,121545,5435,34702,14494,80043,290234,427427
56,1644,3101,397,28030,1267,6943,1846,1259,736,19403,6744,2218,23332,23077,116515,40216,294210
57,983,747,346,397,352,416,115397,904,1722,1551,4456,2192,14548,14930,49329,97653,135987
58,982,577,388,387,362,364,537,282160,9517,2432,135576,12690,354006,195920,435782,404666,186721
59,921,714,342,1258,340,5171,473,586,395,3399,11779,7504,20042,15219,30689,40439,277734
60,973,525,372,346,381,425,774,18847,34166,10678,5357,422963,310864,185385,24219,96916,487455
61,211574,681,536,352,366,832,401,1345,1104,941,4430,21261,24981,22349,172653,157526,174735
62,959,543,432,10180,57488,708,582,1185,5207,867,2251,4535,165094,137396,144348,198296,401128
63,944,518,356,359,388,407,1413,1239,999,67769,60787,69081,66726,68319,16242,65227,2808
64,1199,715,372,523,197717,873,857,926,871,1554,42625,14506,28930,35486,35089,201067,200985
65,957,539,428,2119,359,2466,446,1141,637,1397,1188,34935,48591,113275,54136,409619,101569
66,1257,535,446,342,384,343,345,347,345,275698,275797,6583,547,44237,50241,95596,768
67,2778,53551,2251,1575,632,528,1864,2382,936,13985,15883,20833,404145,359315,56790,114566,268231
68,937,557,350,41079,894,722,574,2600,5127,3861,38600,9485,11515,258369,40527,38231,37962
69,949,527,358,364,613,383,475,1126,1145,1391,4129,2863,3298,38059,35648,83877,184522
70,934,533,2417,1421,409,4973,473,2120,1564,1821,3891,3900,260804,5496,136473,5429,169453
71,950,591,379,356,978,569,496,400669,33679,13343,19764,38212,7749,374639,15927,285874,345309
72,956,489,354,378,349,508,438,10162,754,42036,16263,52559,21299,40385,445496,84144,425110
73,935,514,351,550,2191,460446,50804,1303,1014,58748,6332,49962,50861,132931,350118,279322,376697
74,960,532,378,353,360,1091,1178,4717,25771,5906,2959,23107,9340,28391,77408,169680,61138
75,935,582,358,383,375,371,435,1080,1229,1143,4454,19385,58467,49269,30199,100270,149752
76,934,498,713,384,378,10383,8003,789,1434,7072,25648,4758,4023,18616,443086,189201,268942
77,991,93775,54000,824,16171,1315,944,372,3903,555,34877,24164,422892,31282,35688,345245,231938
78,953,551,359,406,416,369,702,947,8580,211813,2750,64598,56879,187402,121242,255504,449399
79,967,1268,1063,368,927,407,3166,792,2188,13219,9821,8456,167496,199356,262213,143933,187780
80,977,530,419,367,1085,386,627,646,730,1181,2866,3685,112553,79905,232295,94195,407665
81,947,541,359,345,358,359,414,208544,61001,1627,6751,10353,60229,36799,25967,68779,87425
82,1021,599,372,372,460,424,413,453,79813,77844,1450,56651,31079,40367,53833,353091,497213
83,961,486,367,350,381,384,393,399,477,2168,1148,963,1966,867,839,815,815
84,945,771,422,1565,410,484,586,818,1517,1648,7818,3699,16137,33924,53529,283070,342824
85,936,514,392,366,355,12940,23615,1453,119359,8950,5402,17096,34593,194653,195554,420943,453242
86,924,530,467,353,368,101202,28713,22734,1101,116052,4448,12163,34655,14095,255640,386514,216384
87,936,473,399,374,431,378,27409,837,1840,8755,7780,35306,15087,84841,81351,218255,234427
88,2409,594,385,358,379,837,9213,12449,6347,1294,113592,11316,70456,219612,68776,456156,422700
89,976,580,503,405,569,19060,18219,816,949,827,2903,189515,11545,27332,20283,289034,264977
90,1447,850,352,412,605,347,995,511,1932,1839,10227,144217,38139,170701,61192,229080,337250
91,993,65268,1367,547,375,521,1695,397,1282,837,1116,24410,57096,231720,63982,364354,409975
92,958,496,406,399,2860,385,440,77269,7598,1991,43776,32175,20918,21263,71670,392801,419636
93,967,583,360,383,372,425,417,39039,863,297264,136662,96265,92373,123948,98255,187505,311420
94,1076,688,508,340,510,526,77963,202001,302772,1882,49079,3452,72706,30032,74047,52874,74540
95,1055,597,415,428,560,658,633,14636,15359,72081,2530,63656,90867,40481,80692,389027,392678
96,955,583,358,373,394,612,422,502,5487,186984,11764,1106,9540,26493,256450,13948,120907
97,976,568,425,435,458,923,588,501,27004,2673,116167,69019,30632,22199,55173,134602,110750
98,1038,3295,640,887,1913,521,676,519,585,6505,7778,18406,9497,61995,52301,112030,392781
99,1376,524,21531,804,479,5730,1318,8858,50174,50270,6558,34774,23309,44891,38348,118065,221495
100,934,513,354,346,524,395,365,357,481,461,448,410,412,408,410,407,411
101,937,1650,12746,688,1258,487,2064,386,872,35468,1878,7120,31856,15868,44239,445271,135864
102,1280,565,358,404,352,503,1004,1041,758,2132,5744,1979,4619,4328,4212,4164,4143
103,939,788,351,365209,3949,363271,1016,292552,10266,362523,5261,6975,5868,58061,90136,107473,362145
104,943,530,360,865,6067,120110,35552,3534,1387,6143,2176,21534,6478,51705,118151,250911,119402
105,1019,587,423,433,416,512,1829,2371,2513,2415,21376,9635,9097,11564,27698,93145,494525
106,1131,6652,6524,582,506,376,375,2781,687,1537,52763,2039,134591,23070,25931,45335,75450
107,922,1220,338,390,374,344,403,1237,910,583,348,876,840,829,828,829,829
108,946,647,416,24122,698,750,427,84145,13271,3881,147008,21042,31693,99450,83448,76154,215145
109,950,554,357,350,373,506,415,25247,59756,1706,8959,1471,3055,186105,158148,174528,185303
110,942,581,357,74203,1567,1564,1179,63748,13955,25804,147926,119572,161804,14192,347838,455672,530290
111,7972,710,369,378,91417,3866,9194,1740,34144,5801,16945,27364,66012,15153,71524,288801,266235
112,953,521,367,361,385,1371,598,627,666,67245,10243,10665,20587,374254,41970,376624,387511
113,1028,513,356,364,416,403,5418,1497,1257,2530,10771,114060,8090,77890,162820,203694,305149
114,940,531,388,1401,394,371,414,912,1170,941,9215,4206,3863,5992,5162,7124,7040
115,1086,587,852,367,372,379,549,632,394052,76576,21859,98700,13022,15927,13325,113695,331933
116,936,505,440,408,398,1794,824,2185,464,2791,5158,14969,67213,90185,34244,182314,513172
117,920,798,394,882,357,374,715,1840,577,52366,5998,14827,37439,10762,170662,143459,178803
118,969,570,362,381,47167,56174,66640,68947,74707,215346,20671,91868,48070,23563,95140,271767,416036
119,4454,599,404,347,976,425,3158,596,39710,44362,3995,16242,40792,39936,83634,206109,353886
120,1575,539,357,525,397,381,374,582,1390,1995,9533,12080,33305,37515,62620,204556,339259
121,944,516,432,437,376,29995,46638,137619,47881,12133,3612,20553,19753,50931,87140,235924,169215
122,9396,751,392,356,534,345,463,22356,10966,48129,16201,18094,14996,109015,84146,148193,419211
123,925,516,433,345,391,653,382,511,2103,2755,2330,15831,44656,26173,138137,176050,487982
124,10041,740,94790,828,10855,1354,1075,750,2928,4076,7657,5574,51780,283618,69688,150065,356275
125,1365,525,352,344,365,348,345,345,6215,423,346,23357,146270,10021,713,133848,416444
126,945,483,361,453,399,2802,523,9339,3066,3586,16080,57716,130673,203140,105595,118820,327936
127,937,791,475,348,417,564,473,558,491,840,774,480,479,466,468,464,470
128,1259,806,415,380,378,397,581,857,1976,139414,76281,4122,38900,40326,132594,428051,363898
129,945,493,355,380,547,2329,505,2049,6032,727,118111,9570,29091,42758,158509,201066,351358
130,963,523,366,365,5345,439,1028,4342,448398,41345,67294,111032,52104,108023,184899,98852,245477
131,933,672,674,344,459,366,122938,4498,2882,6324,139120,4962,64394,202102,94403,206381,306283
132,7725,834,373,7951,378082,1206,34766,5166,7582,11379,22310,15327,31902,37614,73376,162290,320354
133,969,543,477,380,395,441,878,1130,1084,1379,1869,3959,9353,32074,80146,217315,195560
134,1021,734,412,372,415,455,4662,478,794,2611,1320,2230,1011,203337,5347,1546,96591
135,2837,644,390,482,365,790,497,3721,850,2622,7862,7739,6329,11397,5188,116161,25636
136,961,563,361,370,4045,834,4073,2188,2312,5687,57573,53952,71162,185980,72288,86106,399744
137,965,528,392,398,357,405,1224,5099,337840,3742,1428,109937,94025,129434,287596,115499,267209
138,922,501,352,427,1020,390,1439,902,1269,63194,61827,61263,61565,61266,3076,2491,61384
139,1478,816,358,369,1163,1483,757,2414,643,1006,178062,235331,30372,5388,28645,5281,250678
140,995,780,349,403,459,401,115470,3437,1699,1461,4227,18213,20254,19804,117660,121831,132663
141,983,572,2099,594,523,957,905,1095,880,843,41531,3765,20659,56661,105584,410038,416905
142,911,493,356,30035,1988,484,1439,461,53857,3636,2530,76053,39927,72381,172586,38855,228454
143,963,556,349,390,1496,591,542,98836,2992,1173,19558,75298,55767,81571,252893,454324,328785
144,967,541739,980,533,3508,847,446,1275,6056,3699,74400,37828,33936,110024,84391,297044,206299
145,993,532,487,858,408,353,1023,22607,1426,9024,11303,34670,14731,164273,143105,507869,380875
146,939,539,1967,727,538,398,12536,55998,29566,4280,9579,18686,50099,65072,55836,64804,502825
147,992,576,474,410,657,384,700,713,12856,8967,94945,35077,136062,119611,140504,248783,403793
148,924,497,371,390,1144,397,2425,2264,2818,1128,98973,107276,3368,109110,27342,38128,111848
149,973,41349,743,630,789,53821,930,926,22176,33988,32066,18454,49465,41384,30552,27971,467250
150,936,483,347,357,375,379,1541,2763,1197,1923,9676,4997,15844,25720,26584,102385,126346
151,937,511,393,368,703,349,544,1618,548,1253,8919,9466,38205,45216,16997,90574,392095
152,945,604,395,460,364,421,426,1422,31345,3022,5881,4261,12520,14530,27622,51167,381526
153,946,628,376,352,739,526,492,842,1411,13917,10503,49699,25111,52103,267602,161115,425723
154,940,563,388,419,387,390,466,25989,172512,428401,174135,4485,25469,118023,19126,75121,218841
155,953,503,1531,668,373,627,4801,498,1320,4644,1634,1715,10950,4223,10486,10242,10137
156,1030,572,418,236600,255890,710,535,118955,863,1639,27805,67462,9585,32001,42318,81222,365633
157,947,1871,1488,1179,740,381,479,999,998,68152,66663,66696,66691,66571,23453,54667,65973
158,954,674,422,379,365,1515,1553,666,587,2217,2285,1680,1247,1846,1837,1713,2320
159,961,822,415,397,588,671,712,429,592,804,765,555,550,620,613,687,521
160,27117,891,4529,200879,12947,47612,31469,835,8757,5936,14709,13959,27972,16711,33624,98580,202313
161,1174,540,350,352,523,625,526,537,6530,502707,17668,10722,172722,30579,99613,92384,166899
162,923,528,370,367,348,394,599,491,1338,3982,1204,176614,9093,39205,77174,119291,169067
163,1077,26770,1033,636,377,702,13062,1403,9826,4072,13073,8880,16067,21200,244920,181244,394651
164,940,559,375,739,396,367,405,521,1323,2522,92846,6793,9813,201733,1751,2563,1073
165,985,202228,740,500,14053,5657,1178,1107,3295,24496,27516,118433,318954,22823,122455,161373,190381
166,953,552,371,389,385,437,832,544,883,4675,17263,236694,251794,71338,276972,147733,319136
167,965,739,349,3046,459,369,685,1769,1616,722,6836,9228,13429,25030,34463,183363,362832
168,979,602,371,418,520,378,436,4903,2055,3363,1993,2004,10723,114425,71797,361987,241893
169,1050,609,360,377,406,400,535,39540,1777,161841,7324,4009,17401,41344,116799,120343,341360
170,988,532,358,389,391,377,1489,912,447,1196,45970,28478,273999,39973,77793,213593,276417
171,977,538,921,431,377,419,1023,1160,3426,1192,13050,4217,54370,79536,58202,123345,151739
172,221419,737,486,387,382,386,1692,1117,1007,49232,9075,51105,77283,24956,259021,147122,219728
173,946,516,359,401,364,404,754,81684,49845,29020,1242,67518,193026,109195,57974,406103,142717
174,960,549,364,4684,409,9361,634,3004,20755,40739,325194,22542,8573,58956,57874,180798,137648
175,936,530,358,383,366,709,8146,7996,32372,65331,1823,7937,116756,91379,127398,119280,97523
176,962,586,839,335,10525,2233,575,1961,1953,1271,6762,55164,62204,35118,57427,82082,114616
177,945,497,365,388,427,392,1185,549,1404,11920,5907,168253,5639,167705,68509,152554,363513
178,928,1210,370,351,27497,2131,2764,3945,6212,997,6103,35112,111250,22456,160688,269442,175593
179,2291,612,772,7996,890,400,591,697,819,1428,16507,24131,74969,56687,73642,199715,367030
180,956,687,701,386,573,879,1360,1005,503,1617,2049,54254,32506,205687,97741,250885,415195
181,932,493,368,351,383,367,634,416,678,62165,1946,188218,16256,16684,279075,2798,39825
182,962,691,4032,624,9304,501,502,18508,1051,9035,3992,84205,33640,45419,72822,111187,436462
183,960,8910,824,1170,403,479,2410,2157,1690,1870,121186,27201,18522,102420,106325,148236,404115
184,945,532,402,375,394,360,390,418,1374,3053,29251,35981,24971,12035,506139,322315,204323
185,960,532,402,391,393,1130,563,993,3254,27305,4791,1689,6795,56407,97344,113248,499709
186,996,570,383,392,405,445,742,14500,3284,9656,6261,6158,9312,83086,253575,104870,426157
187,1025,553,354,717,361,436,716,632,7342,3582,4878,144641,44935,261725,81778,110605,128243
188,925,2203,353,3087,449,1419,3209,11400,3466,1545,23043,46588,30905,65812,117799,117784,117994
189,941,518,18524,730,781,385,672,3023,591,2600,3242,2611,12267,15817,15691,15423,15307
190,1008,193798,56352,768,159324,3253,34022,26933,17488,984,26305,4709,29728,93402,96720,287937,402004
191,1119,678,357,357,540,434,82396,60270,2014,1863,2583,8569,15936,57498,347028,129153,403495
192,931,486,359,361,359,38879,853,184230,346017,278649,41149,12502,4263,8816,113838,41122,39349
193,952,25110,817,528,530,410,3892,26615,7002,7852,1361,17733,87515,179857,372283,123724,184588
194,18754,842,495,377,1107,857,1123,41318,9616,13416,60627,46227,179469,18866,16611,125292,331431
195,1001,553,391,349363,731,587,463,2669,700,1791,340691,65352,183727,73211,108656,248603,293396
196,999,511,358,392,404,448,5798,13530,2393,3727,7109,73363,119272,170786,82262,216319,260785
197,936,586,419,501,423,379,494,3712,996,2899,3310,80163,67339,123605,50877,10763,120374
198,256576,776,570,23369,36700,847,1413,10500,48067,17044,53482,108303,33185,36279,63188,80846,397366
199,1018,578,383,374,725,2264,744,10418,62272,78291,7397,215718,81692,97201,118128,109315,213901
200,961,862,391,388,369,244730,844,19642,2019,2576,33143,32763,252721,75454,97001,204063,331431
201,2543,21671,24354,18363,23736,976,10956,906,1775,1627,1794,52218,215345,14480,47262,213003,208190
202,1203,513,464,351,259289,13353,836,4785,5185,2879,24999,10999,20971,126397,31775,225445,421970
203,956,579,349,433,598,379,678,2982,22706,2381,15320,32390,73170,43766,154080,67194,322501
204,933,528,351,11888,90454,3829,89622,4370,147960,6031,13453,43540,14017,66007,21829,150135,458485
205,940,488,351,354,352,548,762,806,766,3532,1649,305185,336424,3374,135990,307461,3417
206,984,548,376,370,407,12228,10713,1930,902,1341,257746,9673,11825,48373,41948,125177,248656
207,939,543,360,915,641,335,173963,4574,6318,4479,131934,9992,144196,15790,95768,131152,452576
208,76079,706,510,364,549,521,821,785,799,70983,4972,21891,129124,133031,116152,328692,89252
209,960,714,374,482,362,490,528,957,1157,4811,8613,15930,426509,163299,71934,173751,471229
210,938,579,171668,733,652,576,121447,27359,946,85538,2025,4505,11009,36580,14779,107148,297623
211,935,590,643,335,6478,20190,3289,18923,50405,3091,1471,2944,19166,7294,18328,298276,20585
212,3117,595,7967,3048,375,1309,13429,1000,837,11596,390238,2496,7850,113577,120922,287393,319747
213,3564,1938,520,50249,705,1021,3121,481,1226,1367,1446,50642,23126,203655,250869,178213,390534
214,948,14096,647,473,421,496,1759,1860,2733,2210,23144,20747,42696,85781,203409,186106,297695
215,939,529,352,369,349,431,458,446,399,409,418,394,393,396,392,395,392
216,935,555,414,361,411,423,1679,1398,15684,16322,12060,6558,9784,135382,103875,216509,405484
217,966,720,1120,445,847,657,476,681,30250,7196,4666,12706,1995,249425,124627,193618,163473
218,1024,633,394,385,761,6496,843,511,6812,9931,5494,7489,21171,152267,277052,148161,280561
219,956,525,620,352,547,434,1025,64497,14679,26807,2108,10551,24275,28818,92376,82492,373282
220,948,554,473,420,412,568,531,421,128075,5355,9421,85983,134337,10970,59392,79001,240326
221,970,562,437,385,364,365,417,58135,1404,1083,288966,62950,155297,40748,147021,265006,368329
222,1025,553,365,432,369,448,497,412639,125266,71642,12849,4998,320608,41102,71550,121621,40384
223,946,606,412,380,706,414,717,1986,2387,1718,40796,5432,7882,35377,131199,141363,426227
224,943,548,347,1334,2710,36709,745,4297,47492,88406,35608,205379,125515,43406,122685,184336,399990
225,145784,688,477,363,368,369,1050,30664,3320,60264,141495,4349,114305,161595,307744,182759,305698
226,957,497,364,364,704,363,3178,541,3014,7230,2490,136415,219016,94726,205725,72391,319207
227,947,165296,731,522,361,374,7869,813,639,308649,270561,303503,48190,16251,123828,298706,392423
228,952,524,393,367,387,385,637,39940,2222,2600,2463,2353,10169,5235,40360,125583,254093
229,1009,537,358,395,403,870,404,1222,830,17764,3783,24561,6711,97620,54475,184524,421729
230,1018,522,457,30343,814,504,675,3344,522,5117,55138,17664,29705,43660,469314,159252,73936
231,926,515,1307,130881,752,579,659,945,981,4339,7028,3892,70250,73203,43781,210411,189737
232,937,543,361,362,459,434,1833,2062,421,1605,10801,9062,11072,76652,63473,327954,175892
233,1091,788,426,374,782,517,587,899,490,1294,11440,47147,24499,29744,30841,224617,127575
234,966,554,1390,518,350,807,3816,6870,718,3839,5059,227074,12275,276851,80408,111966,165155
235,929,545,379,364,390,415,448,807,78447,1096,4292,36005,94787,52619,72270,449997,197990
236,937,512,354,357,560,414,463,499,1359,895,3644,14335,30653,23722,126465,148901,169134
237,940,531,360,352,352,375,373,378,376,371,372,375,372,375,361,361,364
238,1046,591,454,341,512,388,837,1114,23285,1910,17662,17326,38567,76538,178307,95626,539278
239,974,481,430,412,376,640,15415,21159,125048,4176,86216,118442,83776,73399,68679,356357,345666
240,1048,533,382,369,369,373,148512,3272,14809,434273,88598,480217,28579,14027,200936,421180,468699
241,931,591,347,371,491,570,452,983,539,86905,41629,20616,7513,170922,168852,90866,437804
242,933,547,355,1673,14078,6478,6999,2251,1343,16726,15627,3495,43872,33376,56182,256074,474038
243,3869,46179,860,913,420,443,420,3238,33107,3535,5054,8364,57728,79013,187745,87526,522613
244,1074,616,426,443,364,457,546,1306,982,32017,85733,71100,34217,97904,101561,78213,89204
245,949,1651,1809,1100,1252,1430,1537,1760,1192,953,1991,1617,873,2029,836,1953,852
246,959,524,404,668,437,606,560,765,5456,5989,6793,32431,50090,366551,32297,230095,329404
247,932,514,357,443,343,609,467,5693,1093,4740,463,347,10767,575,97910,740,475
248,970,553,375,383,356,372,558315,107388,932,285998,499089,7935,5419,158883,20514,373126,453303
249,965,801,774,795,436,1037,563,672,777,2175,1786,1530,1511,1497,1489,1482,1476
250,975,581,372,349,360,406,492,1410,8282,7418,17196,58098,15432,39173,438296,267192,402243
251,1005,751,364,358,362,395,439,5740,1633,4537,51709,9217,18714,22116,54203,202168,190199
252,917,494,352,353,347,347,352,346,351,346,346,350,347,347,352,346,347
253,953,536,359,409,658,811,530,691,1263,62938,22923,60242,22780,59883,17407,59597,60774
254,3813,636,5365,478,379,704,13586,25283,7204,829,115877,101415,22761,43201,3860,25090,127313
255,1010,103054,8461,6603,8069,1901,1404,126895,2507,10700,8390,40867,57705,146828,72391,170180,400847
256,926,561,394,629,20333,5729,742,410,726,11022,3756,12246,340182,35096,149165,469587,197118
257,942,548,441,469,498,678,889,41189,6764,4352,25014,20383,33271,70028,309022,141603,236898
258,942,577,381,387,44074,900,658,498,600,671,112061,3916,238721,9952,271346,3869,3140
259,940,518,350,346,352,33217,1021,658,1314,6908,32288,5008,7951,86449,177998,95883,123502
260,971,546,367,383,555,683,1388,12769,936,2308,7599,5161,9113,18192,20824,20494,162526
261,964,887,370,1677,342,1306,1929,1883,1201,2212,2102,2700,26053,46740,40978,111651,135923
262,1000,179435,22044,55896,59010,10287,178895,54273,22659,172349,6607,9693,23827,10603,188749,206919,359528
263,932,513,368,10229,14825,2263,5481,9766,4885,6119,4146,4870,36332,102094,32939,160061,340650
264,956,515,1050,341,1200,413,1787,536,1445,9122,14562,11287,8823,16871,131085,408902,75365
265,938,2019,363,369,572,743,2533,2556,32794,3253,2664,68960,8914,8494,159247,98696,387144
266,956,596,360,381,696,982,639,552,744,56611,48204,3615,48644,129571,158986,157482,259973
267,1078,570,350,355,462,512,447,1190,2234,3938,2688,207004,91004,6294,398214,9599,144972
268,989,568,369,359,2268,3108,5378,443,1416,2403,2112,2151,5842,101592,7613,3123,67294
269,1025,612,411,7440,513,425,24423,1058,3462,14879,14496,14941,19449,29597,257555,11050,113728
270,1000,494,7827,547,470,528,477,469,8801,1009,7882,11027,59075,33029,336073,100852,400402
271,1733,3085,13620,2198,819,479,13769,621,470,3338,47204,2841,58216,40570,70807,390800,146606
272,1081,723,430,382,426,390,399,1081,110912,104350,2732,17877,90339,33509,134863,26678,227022
273,1994,2874,424,634,341,800,499,630,562,4772,17919,2511,318511,37175,28953,361604,513314
274,967,530,355,363,371,356,564,571,25469,19048,6045,2665,25834,43389,50515,499882,94838
275,949,541,371,485,391,788,822,1617,12402,7968,62374,186404,114155,106862,229146,318815,269102
276,1038,549,843,450,474,398,443,594,2067,2451,4294,80963,5082,4109,3435,173100,172372
277,979,508,566,96059,848,551,456,468,2365,26129,110907,105010,273371,68123,187890,166533,363113
278,962,545,362,523,1490,105381,790,652,1377,335592,336054,60632,100161,1755,1319,935,890
279,1004,538,402,597,553,388,512,1200,879,2167,7071,13810,51291,126793,84354,126915,124419
280,1032,530,469,301980,834,545,417,539,6158,42415,6626,69822,310993,56110,101281,112003,178748
281,945,1845,38723,50235,2536,594,1397,546,1234,1527,8363,13252,33276,53487,79848,146426,376025
282,935,545,24893,17342,1069,531,8498,600,625,1134,2564,4891,19717,40468,449268,114685,170167
283,955,615,358,357,1214,740,1264,109929,2787,4255,3835,5318,15278,47192,70669,250506,488160
284,943,587,385,452,554,1974,470,634,906,825,9912,11261,14812,277574,59455,89644,351832
285,976,524,616,48575,12240,2270,864,549,45960,8562,6796,47130,56252,39043,18436,242708,183759
286,945,632,530,410,174623,53601,1461,3856,22200,3815,28513,166646,47657,78990,92998,132367,324116
287,987,524,499,445,364,420,1572,1478,1003,12279,9150,87670,73100,158408,370254,365708,456139
288,943,650,364,632,667,667,269194,34370,933,25848,71247,3045,8816,28845,91474,185526,149576
289,927,66214,76144,698,9938,40324,1176,813,4203,7582,47978,5697,4841,136336,9847,169623,325219
290,931,553,1014,351,394,414,419,34456,24267,9078,10940,27971,24748,24127,45684,318359,127094
291,1817,536,364,374,359,469,540,785,1271,1190,728,3565,3502,8259,5896,7250,6982
292,950,23482,32514,1027,515,457,568,645,2609,1210,2796,11713,23920,24929,40982,475757,228817
293,1129,650,651,338,601,572,352,785,696,774,670,2214,1794,1543,1527,1505,1492
294,941,595,366,3908,3333,67334,2337,2055,1601,2331,3739,11669,8578,12329,62538,364326,287370
295,948,490,455,74224,18545,278816,830,15384,68228,9545,2755,9776,7834,173520,80813,341692,331108
296,1085,681,391,646,484,416,714,1066,1884,43134,20911,8123,155558,45431,489742,96759,540652
297,941,2126,373,362,775,397,842,1062,612,975,256585,31232,75819,9936,29833,27076,255775
298,946,6238,608,432,509,515,11935,786,1796,15461,9754,17683,19493,71778,32279,171336,331804
299,997,614,366,381,420,533,841,558,666,1465,8178,7911,71642,15861,127171,9306,115859
300,928,528,347,404,346,364,1412,2188,1687,536,1994,1726,1651,1879,1782,1762,879
301,936,505,399,371,395,482,780,795,1302,2870,1620,12642,15605,23573,182247,115793,237998
302,14280,825,32020,37355,5362,755,4437,1133,5257,46524,11253,11773,110456,69464,40730,146740,473524
303,935,583,359,351,362,69671,687,87523,1401,507,354,3228,263895,675,194856,209157,357709
304,947,615,466,434,562,1004,654,558,3582,1325,15822,17050,2502,41593,47115,126305,235804
305,1149,590,377,378,653,364,712,923,628,2479,7830,15424,37594,41362,102042,127952,128332
306,1078,1236,350,369,372,378,394,25095,10809,2696,2792,2999,14212,35956,47032,306727,322536
307,954,534,418,355,459,433,4102,836,3204,43663,73196,17516,179628,88330,81980,153197,452990
308,932,577,352,522,419,378,1123,862,2448,7513,133782,7631,107672,29477,46862,57228,57315
309,960,34139,18123,852,507,39748,835,918,972,3333,7648,2209,54278,54019,72878,362051,341738
310,952,564,348,378,352,384,434,768,763,100860,6979,1007,18324,99228,1122,68108,132017
311,976,667,352,520,1251,3309,3864,17372,12404,12704,17435,18890,26734,14408,127546,96355,298756
312,945,564,357,391,561,76266,980,1123,38739,61791,92749,65443,165312,250303,131441,336297,388236
313,962,516,368,439,508,419,541,659,76018,162131,40643,11323,15611,102373,40159,38759,228829
314,973,553,378,377,380,361,404,1394,778,63404,22792,61170,23129,21771,16897,17073,20879
315,1106,602,356,355,352,4412,535,764,738,2422,39810,143280,23107,10006,358831,283809,297419
316,945,520,370,353,369,1457,2310,38276,55849,7396,2475,8623,2695,20921,41029,379035,422850
317,1012,785,909,342,609,430,508,1032,1291,7431,6691,104178,213406,137277,195286,87173,308926
318,990,92239,1289,1593,462,743,2649,1270,14111,828,19574,171897,67189,279921,249777,130827,323988
319,940,537,432,480,501,632,768,685,1281,14452,2194,19997,33045,20103,228158,62655,192165
320,952,2023,374,685,642,416,2551,503,1726,1396,1718,10490,334340,380011,156934,374786,196737
321,984,517,369,346,430,352,3048,1594,1316,5473,3585,7623,48971,46413,68548,115981,140106
322,1124,538,375,359,387,621,491,848,4414,2007,27681,4400,95436,35457,41020,137252,377515
323,981,742,545,517,473,365,8669,1723,1116,3288,5819,16988,10776,42495,62448,3935,80137
324,932,519,349,420,799,381,385,4672,1857,27013,148839,30607,31756,16249,119463,140000,120414
325,1217,129674,694,875,433,623,1420,1477,1373,5187,41217,68029,5342,101782,153486,141204,354768
326,984,730,351,487,3991,403,5422,11109,4303,8320,5446,93208,281132,133364,39041,152137,381649
327,931,514,351,2063,1602,803,340,8929,640,119255,65188,9610,21470,8248,2126,117150,2353
328,949,559,364,355,358,1012,1360,3819,7358,10660,83097,17172,16371,26366,39399,242010,197936
329,980,1450,377,573,447,3228,2247,1061,1884,568,3722,7095,21081,21902,76998,95782,138836
330,1502,520,359,346,394,461,604,671,2072,1227,4913,21534,209343,45086,76253,225232,316642
331,1216,40910,896,185125,929,1803,51918,84172,4039,64416,208793,60642,13313,30056,234701,155807,339749
332,1158,753,446,379,384,408,630,15053,49631,6858,66963,58838,84735,81749,457566,77476,241169
333,956,154842,697,494,673,427,417,579,31708,48694,4489,18966,12001,73018,386127,124220,292476
334,949,521,33063,776,476,420,1369,17398,6133,9104,6666,17465,10742,56326,216189,259301,330070
335,970,506,473,387,344,705,1308,960,4487,5811,2542,7080,21980,117175,55280,153652,203641
336,924,506,386,378,536,1144,401,1014,757,1210,1853,1929,1887,1802,1618,1477,1498
337,940,4236,617,364,373,19253,6585,13561,905,2400,17686,9678,11781,28926,79292,287648,346949
338,965,549,6198,492,361,378,434,584,53427,4877,126130,28868,218737,265471,128361,161828,389948
339,952,499,347,357,357,383,496,442,483,475,474,478,469,451,454,441,446
340,952,508,359,565,425,475,863,11119,9237,1532,104689,8661,15980,56865,54480,145611,197260
341,944,538,413,556,389,29899,1301,1000,619,6522,73108,12590,188182,216309,54000,345424,215409
342,1020,508,365,7869,751,2305,29408,917,14996,2270,14088,47698,25196,20587,341664,171223,453947
343,972,501,73257,693,30149,3200,613,2101,1664,5085,48792,64898,38399,31054,61469,159961,152142
344,925,525,382,359,3726,425,1350,492,809,1466,1348,95029,46206,98129,141217,186405,303607
345,1210,608,365,632,353,354,52730,1003,6177,56882,905,10433,3637,114479,102958,96321,174300
346,961,563,405,441,416,4093,458,696,1108,25045,2292,17153,32532,82090,55527,113905,232969
347,937,539,603,372,350,383,390,533,1181,1717,1225,382136,16764,145746,198828,313827,198352
348,940,25038,727,574,407,423,6911,1326,880,1460,13162,242138,27638,177608,47334,209638,396302
349,1872,598,1106,385,986,699,1330,417,1382,8801,10557,12456,15232,84989,76340,157443,344502
350,942,496,349,429,426,620,517,8390,2746,66512,14496,89596,74758,144484,235869,78752,413512
351,930,538,355,367,397,345,12509,570,1758,1593,7744,254660,36101,739,467,351,345
352,929,583,389,359,428,445,362,387,393,446,427,406,399,398,401,397,401
353,970,1913,221774,1189,646,2456,1771,1136,79650,109260,260214,156731,168049,262575,100349,118841,521625
354,938,560,88957,1939,1129,951,789,415,3246,3621,6723,3424,9242,32497,213026,118248,200217
355,947,580,408,421,394,459,520,3201,10834,63666,94247,37431,55844,197593,89411,58370,206372
356,17719,830,2292,438,2242,483,57019,34184,15817,10864,23493,77734,104937,140863,244554,113459,443321
357,21136,824,496,491,426,417,20805,1676,3067,3098,38205,53513,21071,71892,186804,139183,412142
358,1602,575,357,366,364,804,650,692,1661,2243,2655,52519,69484,18193,65447,135677,151190
359,948,505,192216,792,915,696,354,570,1982,409,1420,4021,6934,6677,134983,164342,175321
360,946,17129,1054,7899,659,1189,589,1309,4191,29945,12561,7003,14088,70589,28078,214800,300827
361,940,532,372,1566,475,370,20491,110532,4440,3397,95243,5695,8209,57133,58795,136678,379989
362,977,824,351,5618,514,2097,1659,29974,9077,2714,157073,16180,190907,122783,75633,227080,372340
363,949,590,390,390,479,1588,536,2488,22502,5232,6418,3042,173922,35558,127559,197272,245410
364,1061,562,352,358,369,307907,974,25216,5756,72325,102927,58251,323630,57253,53838,116995,424356
365,1043,582,378,370,351,361,799,512,460,1208,10518,4123,6478,65706,108284,111787,163646
366,952,635,415,398,398,647,2013,752,19866,1582,40384,51335,18496,60133,57858,217478,63891
367,978,556,55184,53533,6362,1075,5054,716,7314,213735,250239,10107,141541,43727,25889,236342,160494
368,938,530,700,348,921,376,891,5378,3852,4297,7346,5350,82487,314250,256876,239070,238017
369,929,741,346,349,504,2972,5617,168189,897,5336,2285,7108,66073,106344,118047,71461,441515
370,963,580,358,362,398,434,32618,895,4335,33486,13148,2177,43306,90954,17560,198252,299913
371,922,52987,948,538,695,412,543,532,6041,111364,11714,13041,193273,39798,395814,229355,237365
372,1017,2172,387,372,552,373,1172,389,1667,3621,5387,3729,5466,54642,99154,354534,451470
373,945,542,22829,792,14643,768,97741,5902,831,473,13854,10344,3442,7280,691,90403,181610
374,917,519,351,621,353,380,572,515,371,506,506,498,501,451,453,449,453
375,968,525,55370,26785,851,501,402,1664,614,734,1827,34432,19461,36553,39018,275410,138292
376,1008,40898,724,716,483,526,392,118377,42325,3383,5768,36138,73239,29811,42031,65359,345233
377,8905,4750,4153,68316,24893,1139,2186,4368,13569,29183,16314,150634,38956,159026,186948,211027,379020
378,1082,574,413,410,945,622,1253,494,4604,1973,29532,20943,27000,37388,69405,212656,372069
379,950,532,66523,126441,8139,765,6722,76920,16373,3064,44691,35211,5801,33279,125389,166482,349408
380,924,496,399,352,447,1278,512,1264,1281,1435,3151,12589,224884,204499,63996,128488,425319
381,947,525,378,356,344,26935,8446,1199,1246,4372,24790,20350,8839,3077,19800,115155,83219
382,931,507,352,350,360,2514,2416,489,1616,4697,32571,4419,20588,19668,114790,88636,17267
383,933,526,362,383,465,377,759,1064,36059,4035,71322,78973,12978,21945,43204,104242,121845
384,1071,921,1518,132707,2571,1140,796,515,134714,9973,6456,24029,5539,75747,357558,220229,426375
385,927,492,364,427,398,362,1536,540,767,18392,2055,8280,69858,58135,14433,151364,160517
386,928,515,384,586,365,354,519,379,882,894,787,718,691,680,674,677,679
387,980,541,682,577,634,520,386,763,2958,6687,19414,39027,68022,313735,50268,249670,450488
388,951,151140,726,482,4016,382,684,2155,732,140529,23972,11401,11404,149599,87815,181313,380152
389,1055,1691,432,350,2135,1095,139257,2100,20163,99988,82413,14727,4729,185848,64128,115818,442895
390,1414,598,371,35598,3921,621,1271,5866,4853,8070,136145,66558,104856,137890,412054,310576,378012
391,965,510,470,431,4001,447,2042,1449,2411,3374,153018,6502,15417,216120,27985,276503,125792
392,52060,723,483,525,377,412,2087,3045,2026,7335,67810,6035,19339,18145,132756,354620,301960
393,934,515,462,470,452,438,531,465,632,604,581,540,538,530,517,501,497
394,955,536,395,479,508,438,487,884,897,782,2660,6241,25485,33869,47701,129571,99110
395,942,531,396,366,572,381,673,1337,535,25637,28549,25851,67252,23166,424884,112572,260710
396,961,48600,717,481,834,17459,4067,124085,74689,42317,66160,11497,85031,109750,106398,364426,492988
397,994,543,360,361,399,387,179628,16183,2982,13660,30501,2319,16243,79011,34169,218346,425965
398,950,562,387,16068,676,525,5642,1302,778,63015,3456,24746,29785,106418,75704,139219,374544
399,929,512,348,398,383,837,477,2154,829,14912,1303,298743,81909,2442,1901,252208,81751
400,944,583,33792,662,564,443,909,1263,4019,3591,25751,5598,105702,42210,126028,130701,461362
401,1112,501,431,382,489,378,445,1354,1035,72515,2830,12778,17626,10256,69198,70148,69814
402,984,594,368,5286,476,411,407,640,28141,1232,80289,13052,33915,92143,35289,301137,124964
403,990,902,368,418,373,422,479,3802,4204,9665,110774,44061,11968,94195,24362,351983,499744
404,967,683,854,356,465,444,591,83078,113178,4468,28629,70663,71643,31814,50082,355467,379768
405,932,552,367,188266,26359,297868,1316,8337,24440,31893,27622,125243,30716,316073,54461,235702,263602
406,1178,703,398,354,357,355,627,726,2122,8166,2402,168567,42422,11163,134097,129194,170661
407,2308,2867,450,562,986,2957,1005,668,1453,1395,11024,14005,70114,57380,112194,207560,232311
408,984,543,352,689,345,367,3152,731,2831,20398,60225,130696,50439,57888,78552,178976,395151
409,939,543,537,565,352,1007,475,418,1045,62608,60950,60695,60660,60935,22789,29411,2712
410,952,532,359,349,362,437,658,1716,1586,1022,2393,4106,16592,25497,17142,462371,206036
411,937,1314,363,470,385,1349,2548,940,743,862,259814,5444,9990,87768,5354,260998,30950
412,994,829,389,55860,1152,90804,31898,1036,5164,122661,3485,131979,12224,133876,16064,113936,131965
413,1856,843,18230,17977,20302,1081,1085,481,7465,879,36383,20402,2653,119887,35479,256490,366593
414,947,13745,734,445,399,391,400,852,10437,3936,8368,15361,8208,51489,25028,299624,66631
415,941,487,476,446,430,387,394,400,393,397,391,390,393,389,396,389,390
416,1070,590,356,351,615,441,480,13821,226064,15648,82973,9453,21209,207857,131854,450005,481694
417,932,542,393,461,3471,116016,1422,657,1234,2177,2817,33940,73963,81417,15866,258108,115658
418,1207,531,471,619,437,406,3509,1121,801,2617,11288,6071,30205,33754,347770,477400,352631
419,929,521,360,353,532,900,1703,858,1584,1284,1246,5095,6715,97193,198695,123142,264652
420,1179,582,12810,649,837,607,700,689,1232,882,2581,3051,55848,87757,121445,63464,395116
421,944,523,354,2807,452,373,752,145756,1893,356959,6519,14629,29472,26245,42254,241377,369926
422,27293,1025,5058,955,508,362,25969,883,796,8220,131777,86756,131724,177624,118595,215120,332564
423,1766,542,1019,365,367,690,8435,6355,6104,7683,43462,161478,238002,99847,293331,279545,236761
424,982,771,2486,953,2622,384,2456,745,1113,482,5692,275627,158560,186537,368877,260945,242304
425,934,534,349,102645,3051,823,177845,1608,132542,89095,91907,138327,35959,34956,193780,201444,351895
426,1039,597,364,367,353,7923,128878,61649,7028,65897,52535,5506,139161,158877,23128,316470,354624
427,992,540,835,375,364,470,1195,3040,824,1037,4280,4615,69613,115784,90679,115729,357397
428,928,527,6524,389,3426,4273,1975,7478,2287,4357,170965,8652,74099,27430,181848,132251,73663
429,1004,559,370,549,359,419,645,745,190330,14627,122457,61082,164339,115291,375973,349145,136102
430,1429,735,1366,417,1654,426,643,130311,1153,673,4909,33790,139467,53525,147988,109062,334507
431,940,570,388,52907,758,560,2914,6610,1191,41406,110319,35564,38417,93432,51821,82740,418214
432,938,506,724,348,531,544,381,845,1388,9874,82486,281539,52649,17529,72563,278761,442010
433,940,546,459,532,410,412,689,851,1201,2207,12340,124546,92915,100643,160718,226532,270499
434,963,549,354,366,373,1458,998,9654,15458,2251,39497,26118,39822,40799,143018,336258,444531
435,939,509,408,11910,606,399,410,547,33369,20286,17363,55716,24820,34632,266348,350803,145427
436,930,484,362,785,351,367,1199,1185,625,771,7864,6925,10485,74173,28843,9211,71273
437,918,1709,4109,414,21718,11752,10650,178410,58797,8509,14366,19173,10168,280329,44311,49578,86790
438,939,513,356,350,733,652,366,423,762,550,11429,4675,6962,18747,55968,50615,55188
439,1095,549,460,430,424,451,4412,9261,13249,8246,3304,69295,62116,40776,474247,89295,191154
440,962,555,612,405,359,3231,615,450,1220,1543,6616,22749,13131,59455,73425,157551,356646
441,918,513,347,349,352,349,379,379,377,366,361,364,360,361,365,361,361
442,916,537,362,470,561,1267,1300,493,903,2547,9347,47258,133531,229441,98133,21422,387787
443,936,637,364,674,495,357,366,658,1337,1176,655,3095,29208,3508,18519,27732,28538
444,936,491,17269,758,798,424,835,477,890,1982,7537,3351,13405,19646,324943,157126,253150
445,932,11669,1124,3714,464,881,3085,712,10710,732,14292,39780,40773,131928,101225,83182,266966
446,934,485,360,495,417,2773,1635,508,1755,1680,19732,41815,10968,23486,163186,117704,131064
447,943,490,496,392,454,401,402,530,836,1997,115835,1813,5084,13771,116253,110582,107142
448,14037,884,485,377,360,493,2791,93332,4241,5233,43211,17543,4190,141875,77745,100287,244396
449,1070,1237,397,574,364,1143,2329,4738,869,2719,30748,67916,14781,127650,79768,200703,125877
450,1078,735,372,451,423,3213,4590,1047,592,6447,3457,40934,201428,10447,15731,61354,334017
451,15484,901,495,357,376,2754,8752,23089,31764,12253,10254,12849,17129,7129,24920,139341,310562
452,233353,696,473,39882,673,4379,2275,5296,222730,13904,120747,15088,8433,207536,56692,122035,302175
453,921,649,40254,2290,510,352,349,2627,358,3286,2063,8619,543,374,346,118394,155961
454,932,539,356,350,348,353,349,349,350,347,347,351,348,347,350,348,351
455,1160,649,1032,409,372,466128,697,3473,1758,2359,1254,236828,23604,28667,23726,126041,277307
456,945,211350,897,525,781,443,1028,34681,3991,27476,2936,22996,120841,100870,71807,256843,348229
457,941,535,658,160726,9804,698,5559,9269,237026,24522,16731,3644,1878,34278,15590,39698,250165
458,986,13196,762,487,408,1219,431,401,1056,2492,2098,13926,30829,48502,95116,349952,321084
459,930,532,416,26478,768,1185,429,1181,3849,11964,10929,15346,67946,41918,24539,154545,245956
460,916,504,368,12181,14072,11320,16650,777,10199,9612,9263,9058,2025,5619,5450,16392,197334
461,2818,10489,2145,465,2711,3268,679,803,2399,2696,13942,59625,179921,193487,194431,171830,578340
462,1568,592,377,1144,504,115368,1925,1296,19852,5668,33652,21943,67699,30066,200091,126993,408366
463,933,563,364,410,363,3010,378,16441,932,1416,1038,128519,365518,92610,84194,180626,369841
464,936,506,595,364,463,369,4090,647,2265,6874,16309,18824,27743,72952,486027,66264,387602
465,955,643,727,410,368,417,493,25387,1265,120220,123621,25481,31910,62898,55541,338651,421804
466,932,521,375,367,359,387,3540,548,1069,2734,2235,199538,7282,4774,24332,21603,144240
467,6160,659,360,348,8419,615,481,2232,94539,1825,2744,2109,17714,11177,68347,19262,93616
468,971,522,350,373,426,387,486,223975,1393,5356,30270,12828,68911,75079,8686,368731,330611
469,977,538,1827,494,373,395,1220,591,498,1637,2196,1990,1760,2727,1645,2120,1786
470,1141,565,416,438,453,366,612,674,2542,1980,47460,140876,51129,262446,74173,220783,458524
471,939,17618,1916,547,23609,954,1001,1166,632,2379,4353,18052,21111,17976,30299,120068,435120
472,1958,549,414,1377,458,118575,787,1523,1137,3725,4989,7724,23055,16355,213626,197090,351438
473,939,589,14248,16615,838,871,29631,8211,1413,10200,10444,217441,17010,11636,112444,223498,410149
474,938,525,442,344,802,634,1081,678,7356,5391,5352,36940,316905,181471,105610,208811,356541
475,946,479,363,349,354,31759,3449,135945,5659,3885,50420,33377,35019,16521,54645,100637,447452
476,934,30919,22208,873,798,528,1957,9513,2195,27739,28560,3540,33962,88530,145023,174537,333675
477,946,567,385,385,540,467,420,2546,102865,124767,207396,12805,10919,143193,29175,120766,474011
478,938,484,873,23090,767,1087,783,2468,932,22419,9614,32289,8095,153993,241503,99186,199576
479,933,516,1550,366,358,680,1571,606,110134,3107,9019,386846,13701,72149,367614,194785,94735
480,944,719,355,36561,5275,756,1802,584,487,1821,62031,5344,18052,195595,139761,110846,161000
481,945,512,386772,275688,1633,509,432,1144,399,30270,9475,14919,142523,94153,91377,123816,447097
482,932,1404,371,1992,1100,51978,739,485,354,349,346,1146,336,346,78114,726,478
483,4746,614,4575,417,376,461,943,1596,3011,1898,1642,136187,260563,138499,205125,178452,219595
484,957,522,448,445,348,436,434,739,8182,666,14154,26886,4776,228497,66462,445225,89011
485,942,561,359,389,364,927,15596,2767,54547,47988,41706,9310,200720,160360,106359,138564,452380
486,1063,600,430,401,420,525,521,779,1424,7542,222342,131562,194709,82894,73508,200839,286645
487,949,427060,1254,5036,537,422,402,3892,51508,18794,1580,94211,291561,297888,142861,198886,5104
488,1008,921,356,439,419,495,69140,2391,682,8328,14934,14820,83851,89721,113923,96326,282729
489,927,30741,997,525,11100,671,564,1140,1095,561,24552,57606,19530,23896,82387,81436,239678
490,1046,955,371,364,2201,498,429,386,1298,52416,2747,13987,68001,49431,40878,250089,375314
491,934,500,383,3816,411,358,776,531,539,1145,2751,4447,19391,24927,82884,168062,182852
492,966,558,578,390,362,558,544,4400,5021,23973,7540,19386,132397,281066,90078,352373,442415
493,928,529,374,396,414,6623,590,684,3971,19578,5521,52249,99037,13228,180419,289151,144816
494,414983,827,508,2596,872,368,1255,1233,2660,1930,167875,8457,84603,68751,109419,256438,167886
495,940,566,367,365,407,536,4406,3575,2501,5518,71772,18433,235261,93911,225296,223142,206608
496,1325,535,441,388,388,378,10664,27728,4547,17199,10299,25528,54151,84815,10043,409058,377674
497,1030,551,417,350,401,434,42533,1022,4117,1990,27836,4781,50504,16102,68916,72317,113376
498,1175,547,397,376,400,614,1619,1215,1060,67058,5655,11799,19387,15577,77913,213421,117985
499,1077,54410,773,550,704,446,506,3453,1014,5197,27450,104845,138467,203451,77228,187222,381211
500,1479,560,403,356,440,409,454,4573,672,6621,5078,17266,99325,10572,23528,72096,124178
501,966,541,539,348,895,970,694,1260,903,754,2428,4635,7353,26097,63554,107234,369720
502,937,571,366,366,409,414,424,3003,1551,2650,113157,6091,12957,78439,3028,5233,126325
503,974,516,394,370,381,980,951,2202,891,527,307703,7967,2645,82210,101327,125410,82765
504,929,666,568,557,460,459,400,1162,922,2730,5771,8555,3028,2401,74746,67927,3564
505,926,535,400,400,404,811,416,492,559,14908,442511,73601,72061,152956,391839,93138,140447
506,8122,732,387,517,350,20338,17597,1038,1927,3370,3448,162321,385900,65975,194359,195776,397561
507,975,502,387,993,456,499,4406,760,705,941,14557,3801,46706,46489,348590,241368,274009
508,989,532,489,345,383,548,5633,687,36150,1749,10610,28830,50475,22631,25943,101857,304831
509,948,523,711,463,366,192276,59544,1040,63625,2655,2894,139577,6580,516843,44503,363729,447821
510,1157,537,1199,352,466,450,361,1252,1173,5654,6459,2204,6713,59597,40644,122031,40130
511,1124,3634,3097,2711,2200,2850,2670,673,3057,28211,45055,136267,81380,45705,28859,309693,212510
512,967,850,836,1408,653,1224,485,730,64214,10930,9091,2431,11239,46621,47589,117286,117732
513,4863,2973,85874,4212,697,521,407,3859,2469,2842,2907,4510,243253,150345,108828,42322,148302
514,21115,60162,191631,186137,63275,159946,1077,138945,20359,1544,51075,17931,41421,102992,74294,165478,329585
515,931,28983,2087,42892,823,571,378,12601,3617,4145,11335,6843,10829,42394,124879,327823,465073
516,8715,73651,9042,5518,585,381,1699,5767,2138,7999,54714,17222,208364,145050,208337,243239,368353
517,1110,554,426,481,507,418,2794,582,3454,1337,9346,222891,23999,94993,109772,76331,448094
518,930,546,773,406,381,2680,598,10994,2266,1240,6984,47285,282014,22614,215203,186166,280055
519,932,693,358,361,1519,6169,11661,7469,2270,12403,97280,12542,43010,70763,220987,470480,97651
520,936,518,354,2605,157375,892,29724,22211,1429,482839,14197,37331,25830,23948,47579,87864,364712
521,1013,564,955,53828,1107,786,17063,5459,946,21786,6228,32064,141839,79545,85927,115441,374029
522,913,695,402,457,565,353,673,2495,49619,4331,151294,7214,37362,30075,66133,114230,361681
523,976,498,388,364,352,509,507,665,6307,85485,51554,19752,3402,24361,89789,33455,229439
524,940,519,405,346,5651,665,636,1489,1062,2149,5964,31425,8374,44222,76782,58962,188067
525,64675,1825,521,386,499,569,359,507,72777,1222,219675,46992,51913,54752,24729,451051,224994
526,1871,510,379,372,2049,1573,502,3110,2177,2658,3044,17362,57181,84046,144657,98864,358345
527,955,498,378,431,360,473,629,698,2277,8684,10757,351853,29748,44166,133692,52749,301435
528,1220,765,410,3445,90953,747,552,2888,1310,3139,11294,57081,176292,3781,118934,456299,430458
529,1224,520,356,357,441,447,398,1473,1381,2141,2143,20721,41664,370081,11080,9300,185822
530,945,535,354,25735,258621,3196,6036,57443,22681,6209,35896,14327,15111,26203,392107,99292,432664
531,1013,525,452,415,439,346,387,503,608,1862,6777,26772,3304,42581,44891,138059,159477
532,939,521,349,1401,2357,1585,1909,867,495,1219,1587,1345,106888,56962,2367,37848,2365
533,917,633,380,593,442,364,414,578,2228,1967,805,29537,32426,178565,189498,153515,190808
534,943,550,361,475,527,828,3201,662,3497,3125,58210,41197,40709,49653,173109,64312,323655
535,3708,2998,2783,3306,424,32394,2464,1808,12309,23792,8185,45956,48785,199675,41647,169980,357333
536,924,509,538,522,383,1252,525,619,1605,6110,6578,52540,80155,15287,123856,75691,206114
537,935,568,358,381,712,440,537,1316,441,978,3542,8921,6230,35931,9431,8413,188623
538,959,550,371,818,455,89617,1337,1413,26071,21996,46792,152111,110026,79263,15306,526904,401933
539,52861,786,495,352,474,515,435,13948,43558,2210,42700,166314,112767,222434,498119,149548,519223
540,952,548,368,2496,380,601,352,470,848,1426,2527,58044,41620,64075,102154,174448,129796
541,924,539,382,364,447,391,650,9892,5760,4925,222639,73184,246952,31224,100765,378842,483745
542,944,592,409,35570,860,1079,591,1334,6746,1966,5483,3796,99405,65563,44391,50000,379070
543,950,531,551,348,1339,408,532,5077,3424,22166,68515,29181,136454,19485,64485,440231,281672
544,1047,507,402,344,7150,1187,25229,5184,3138,16946,18788,6836,28973,193978,44436,177624,149466
545,923,493,375,359,373,369,65652,902,3323,17790,2380,1550,10786,20648,116179,202671,356800
546,973,647,838,375,6928,793,387,558,24666,80319,20904,8333,61686,29005,85326,347320,539418
547,968,698,371,371,424,484,512,769,109583,3489,9198,16689,102893,23783,331620,400936,320597
548,981,585,373,441,3200,503,363,3140,2286,765,47414,6576,117138,41586,37795,211149,444000
549,950,535,392,895,534,1860,2071,2796,167764,36808,19204,6956,13034,19433,60053,405595,148139
550,937,533,666,648,365,504,18681,1929,31457,149735,90617,53538,48895,49647,85801,219799,480256
551,966,567,352,46094,17123,1479,9387,776,466,10690,65514,9376,142021,250622,86246,151780,15978
552,1067,1080,355,382,900,4534,748,2221,8730,53185,126652,31535,286928,145143,525605,58075,238482
553,1578,535,370,551,395,435,1228,309656,2692,1815,5322,89013,23807,5103,23244,22494,219777
554,941,542,352,373,45631,7462,802,578,18368,10195,70500,31137,35177,94706,314221,152383,403937
555,1062,624,390,422,418,1963,887,2733,454168,82458,23311,6330,136242,72008,365721,59731,136115
556,937,628,365,390,362,439,475,780,878,5007,21203,4100,208638,38952,176996,153778,447406
557,1040,43430,722,505,364,73289,2788,827,2591,24346,3231,25342,103633,116884,46297,349843,264369
558,943,503,365,388814,2791,17404,844,1149,6152,12086,4205,13272,19624,28601,52913,50304,216254
559,960,532,378,368,428,504,560,7993,5864,58743,18354,51222,25344,45257,62785,166605,510921
560,2733,545,1358,404,1062,2729,2037,407,5011,230320,3591,80585,33277,73712,139521,130569,343873
561,2826,571,1268,364,931,1470,953,4943,2626,1351,5935,178766,323095,269167,53900,162203,395886
562,965,518,378,355,364,444,2389,414,894,1709,1912,1637,29704,25793,160437,173733,174175
563,931,490,483,400,390,1089,2266,406,4197,6054,3062,35807,13521,227136,291704,171018,135038
564,965,558,375,452,372,406,378,568,657,1739,2554,8726,125480,130054,234052,89633,241660
565,1308,596,383,47976,807,596,1101,413,790,1467,3435,6942,23720,34501,76195,451308,385826
566,962,532,380,347,402,591,469,856,108218,2335,4416,3787,277991,70472,58568,270183,272446
567,967,7796,519,562,490,3299,4288,632,827,3309,35779,48588,116528,134734,73574,54204,500274
568,969,531,462,364,472,473,360,822,19997,7069,852,54213,45419,86393,23349,326060,355793
569,939,534,358,4120,1485,51423,5081,2003,8547,2026,23459,27014,45796,235451,37425,77290,352564
570,962,656,764,393,522,571,673,591,893,54354,4545,37091,7167,76337,57356,165031,455010
571,993,32673,806,502,392,5973,1320,818,2763,5260,38261,31718,170594,53404,377268,231993,390219
572,993,516,456,390,427,4078,493,69866,150889,25412,39313,34018,72499,225193,62038,271093,320025
573,955,672,366,585,512,774,386,553,569,3279,2030,2245,9157,44194,47794,133994,502521
574,981,532,387,350,525,461674,849,1483,295345,2239,17162,37487,152779,127911,56603,45738,393569
575,933,497,1517,17766,1879,4087,5155,2730,776,2696,4434,1502,70652,71981,112072,47750,134396
576,1040,610,5162,479,457,364,389,408,891,16460,2740,15173,124525,80162,48557,263333,89133
577,936,502,17632,1022,410,360,512885,693,2485,2828,35720,22716,13992,33127,55323,136542,331113
578,1013,540,399,633,349,414,395,936,11455,401855,40658,40557,134674,64104,91690,452179,374977
579,961,542,359,377,429,553,778,88522,5276,17106,10976,127339,128147,182509,79510,99445,344089
580,1039,519,392,584,545,532,957,1213,7154,1897,72559,52414,66531,192263,270873,191657,345606
581,19474,972,766,2035,1624,3173,462,4886,2072,2838,21032,16130,14261,22847,31549,336804,348581
582,1049,615,353,412,461,469,1047,1053,1054,49980,14738,101619,48280,135213,63666,171435,369147
583,946,710,410,4313,408,528,3943,1062,19050,8205,21489,93270,62377,146705,213557,118964,461288
584,14155,1677,553,394,379,144262,104531,4057,3587,1393,5192,53569,40886,86290,255051,256014,367863
585,1508,1206,441,739,949,665,375,414,669,932,4705,3777,3359,3243,3211,3194,3180
586,998,698,378,447,365,372,540,2170,2617,15543,8385,7486,64866,26028,71314,12064,75302
587,947,768,395,369,418,371,1384,2303,3227,1078,158369,81000,158024,76303,75715,243958,451769
588,1127,515,386,551,163445,837,2707,3464,3139,5940,6307,60222,43800,17198,14528,139601,352927
589,2448,539,828,584,404,489,1159,714,1405,600,23177,11637,13792,39098,61701,159770,183716
590,1137,598,415,346,347,728,505,752,953,26571,18451,12027,32987,98332,70250,276912,295015
591,926,516,510,377,608,405,2214,1068,2675,1651,7414,42004,12720,261887,264061,241895,125215
592,925,521,351,348,708,368,934,748,548,910,2533,3979,3383,8605,19866,94886,9197
593,173505,711,499,763,895,641,521,1002,597,1482,4262,7170,6074,55411,36579,164188,189732
594,948,557,563,30202,818,1250,1209,1099,494,4484,9117,204107,6995,32094,41673,182466,212819
595,922,700,369,661,479,375,609,408,870,593,886,624,567,600,776,536,590
596,995,62353,704,539,433,389,447,36077,12127,10962,324792,23801,4543,79831,158111,93342,392007
597,985,963,431,394,525,361,1124,819,3583,25624,16069,36850,68255,175486,84833,369752,376085
598,951,578,59134,755,6804,625,462,1627,23328,67517,2837,215867,106967,270677,47549,187882,213450
599,14643,825,530,624,2722,716,667,6216,7451,4392,7784,5836,49868,284397,106904,138419,336420
600,936,531,364,432,425,417,451,436,408,429,402,437,407,425,399,431,397
601,960,591,729,373,515,551,741,996,3222,2720,3471,9465,26245,50164,183718,283332,388360
602,956,1036,762,2140,503,2068,661,4070,1948,2365,2737,23946,129754,61818,47664,114237,323395
603,939,548,354,393,349,415,404,590,962,4078,14953,17169,53316,237658,108203,432809,316788
604,984,620,565,488,374,431,398,505,524,928,880,1044,728,833,751,800,775
605,942,521,362,474,469,7610,827,1156,981,1062,7560,35106,46998,66732,114132,46760,360894
606,949,502,381,587,434,450,1401,51202,1303,5944,15663,21906,239882,37215,332002,85500,369883
607,952,560,1652,496,465,476,522,774,1290,2104,15152,6270,220599,265826,74343,82483,376453
608,1026,537,348,153830,994,4514,1366,2851,8051,10381,3165,27086,43017,89286,59688,388193,258509
609,996,561,386,373,1021,403,883,52908,1213,4497,86838,22734,42766,446366,76443,86354,87264
610,1023,518,1791,405,4587,3777,44284,988,167918,16597,1725,145156,140115,49480,101422,40060,42914
611,937,486,284110,18921,108513,806,265162,1769,1345,19625,216071,54687,141166,19809,207942,394207,389260
612,24226,788,97616,800,10630,9791,18178,873,6759,6009,18310,19213,102298,56919,146223,158098,405552
613,1507,566,381,366,357,1125,118068,1276,1262,2966,55875,5358,241821,17870,344365,366315,215061
614,935,606,370,368,360,376,8537,1066,3484,24662,4080,195141,114614,178193,13036,101360,272076
615,933,518,3028,370,409,521,12875,12344,933,8599,44344,161122,19837,147836,185563,558134,389614
616,938,2104,374,356,1346,541,711,895,1651,65931,140664,24877,20535,4921,126876,164732,174199
617,988,609,400,765,641,359,114261,3362,1498,25714,2130,64034,142701,59402,65439,207240,293482
618,941,545,367,355,431,386,434,1276,1207,299790,3544,13952,69624,37068,108557,7779,257989
619,1125,617,352,352,554,430,438,458,1425,1593,14091,6384,8489,54779,55425,135934,341199
620,930,543,61278,2980,570,1100,463,917,6513,8785,3439,349819,13453,90922,387184,114675,223437
621,87734,854,3915,532,154288,1205,1864,2465,2097,4387,4519,7693,11902,25373,158462,67319,156884
622,931,543,707,378,683,506,666,757,921,6136,29127,9316,34197,31918,98538,125097,275173
623,948,520,370,5487,239286,1070,6316,5080,3307,7021,151427,16993,20611,260028,78788,133600,475861
624,84536,750,511,1081,444,425,554,2286,670,35319,68613,57684,108916,93501,207225,181938,378762
625,968,555,357,365,357,3915,1577,37345,12979,38507,84500,10314,5049,13373,45952,96143,342824
626,1261,757,346,2352,959,383,2104,2328,2392,1437,2305,13979,54657,43683,173187,165587,228604
627,966,1070,441,368,347,362,443,2895,965,1278,8593,179800,24051,21825,78966,154923,180882
628,992,492,358,361,364,10598,394459,923,26758,22936,79541,1776,12726,219272,55914,186448,280607
629,31535,733,2489,464,448,27158,888,525,1401,11769,31572,190922,40817,167070,97093,172649,328422
630,1209,565,349,487,20321,1073,554,473,879,5237,76226,6672,266437,53720,145464,71269,145916
631,1232,11421,612,450,751,1464,819,359,934,5680,2689,66629,93590,185037,112752,62462,325796
632,972,859,348,453,363,546,605,785,1193,1160,322028,108183,90811,58353,312634,91670,401157
633,1028,589,668,351,460,785,503,3230,3282,18144,4714,3487,81539,26935,78185,148363,337857
634,928,1155,393,792,436,534,471,856,1224,7100,5515,204414,142855,90622,153215,199704,408009
635,1049,574,426,378,422,390,509,451,730,688,702,671,628,579,600,583,555
636,46529,29221,733,587,40929,366415,1123,49845,11891,1340,1950,70938,84217,23276,41009,153241,431757
637,1063,611,353,366,402,365,561,463,18362,7907,4347,83487,23748,358233,413725,9098,244137
638,7141,693,369,353,970,84376,953,4813,1911,420578,51212,20009,50799,62710,165868,120534,487327
639,1515,6771,1228,542,504,7201,1118,1250,3326,951,6654,21018,26809,25319,89701,357284,331497
640,1047,601,351,380,508,963,48992,7242,78914,10783,22533,1857,27526,148489,46383,173144,312641
641,928,582,389,379,9074,785,19401,1420,92915,27168,42701,5650,226122,27968,179297,106609,400403
642,935,1002,360,357,376,1057,872,1541,897,404475,2970,140832,289236,58342,231039,32033,223633
643,12374,840,535,668,368,369,13638,3990,6339,1174,10757,52002,28988,63875,21093,173629,404906
644,956,508,1497,465,398,472,700,864,2821,1325,4127,96975,55149,109698,87201,176760,288942
645,32332,962,32187,2739,611,408,487,29216,103641,5432,2422,103817,7901,44383,78065,102826,103394
646,968,526,443,527,548,445,1369,381,17348,9355,3492,10782,43461,60025,66574,131227,136799
647,971,547,207988,751,622,451,54142,1467,2205,18636,12970,128775,23461,42565,58165,84370,371382
648,992,613,468,443,361,634,617,409,1317,148466,7230,5618,4022,3723,1234,133241,192595
649,971,549,687,353,360,492,411,736,1033,6609,7631,3269,106042,3918,120509,10396,127991
650,962,73484,776,530,755,1120,6333,1117,710,2391,40468,43254,46501,90969,185806,97721,494851
651,945,549,354,434,378,835,710,717,15930,2029,12380,43979,13085,66018,103116,244631,359552
652,941,563,483,346,372,2226,6842,1663,21813,23073,35027,6432,228240,102157,284487,316007,436881
653,992,572,388,368,429,3172,428,922,985,3699,17623,37293,52087,124707,146944,196630,308269
654,1007,607,389,352,383,370,12068,772,11886,30428,14505,11884,34127,135672,70728,94370,291133
655,935,546,348,451,365,422563,879,868,3878,3939,5106,11371,527428,33677,120107,173979,486066
656,981,3259,224132,117158,276759,186301,244652,176041,1017,35320,51428,19421,58083,55738,91777,263873,188365
657,4582,3227,3594,653,6207,499,579,487,4527,2861,32541,183208,40729,91140,127272,172892,289241
658,1014,566,364,14229,631,418,595,699,9150,28577,36413,11497,460778,39362,110120,245390,393595
659,996,500,351,571,1053,366,507,902,1046,25083,5796,63382,8855,34755,44792,116861,156606
660,1122,596,346,518,1015,335,1948,8252,558,1830,29303,3804,9969,94124,18308,184916,185842
661,930,521,365,2647,361,2626,2260,1115,6062,7703,7168,9664,4261,21930,42721,43332,231360
662,928,535,350,395,364,390,413,1706,1045,1800,628,2151,1807,1723,1062,1701,1038
663,3979,662,62495,924,504,488,395,491,2765,3041,1506,3788,24688,30737,11947,180158,223524
664,1118,630,370,375,841,632,525,2016,478,3929,3389,18114,346392,10545,115495,276946,211261
665,924,518,356,23225,1218,549,629,3778,4118,2458,5634,13286,58189,23444,49118,45772,374457
666,947,581,390,391,520,3959,2170,574,17534,4200,4074,52839,13746,29170,240982,405094,379406
667,1185,752,360,938,476,945,749,529,2871,3685,5441,11752,21943,51117,53883,44821,254967
668,1001,582,464,517,548,524,679,803,1333,1146,72396,12193,11456,30745,126907,182406,228416
669,1004,731,370,363,504,487,403,854,2588,3284,6486,11599,48130,409321,97524,199014,364204
670,947,532,366,361,3009,570,374,899,367363,4333,4780,2708,25072,170684,26532,72309,251411
671,935,2042,1431,364,376,352,566,1465,805,579,2715,2326,8599,7343,64513,9712,8297
672,1001,557,385,362,364,389,473,831,62778,61034,60641,60757,60813,56026,22565,21082,60087
673,16094,1086,514,364,549,682,695,576,777,28352,37244,11973,42635,51160,70661,264737,396203
674,946,6952,4110,476,392,609,908,16302,10240,3585,9193,5094,26905,111342,376006,217833,214751
675,3249,580,357,390,525,675,778,3649,900,29485,4912,91318,74636,176796,276354,66049,309587
676,962,1964,140592,119563,1791,521,682,5744,1070,772,3517,29281,50465,363699,71232,156192,175023
677,1047,1109,388,392,430,780,4536,582,849,3316,2408,12255,44975,80494,77149,222055,142883
678,976,932,20903,1064,759,912,1128,4945,785,4196,2175,3002,34981,155589,128749,197537,377655
679,3531,607,361,351,366,376,410,612,827,1594,6094,4586,2298,3868,110905,6988,5594
680,1048,566,361,354,367,539,709,565,1566,68210,67458,2806,67189,66686,66519,2813,67022
681,986,540,786,605,684,379,1387,751,33421,8283,32114,49860,43433,118108,97428,210167,493111
682,938,552,356,394,386,416,407,418,505,497,478,432,436,430,429,422,422
683,944,560,413,387,407,551,70385,1278,5881,23613,6092,15260,92930,127356,56494,295100,210926
684,948,2227,542,382,400,351,607,555,1346,4214,17497,7390,1545,89860,397821,140571,378605
685,944,590,398,8161,13605,821,4130,3167,5467,2389,6877,47078,8242,153533,43702,86630,337005
686,928,487,382,365,406,383,462,12328,5825,4524,5533,124295,8991,7192,3502,118136,12066
687,946,517,354,353,129979,911,58087,69284,123277,39641,9856,122472,231019,128102,77513,239700,422505
688,940,534,363,538,490,614,523,862,302385,202930,4215,3803,202605,38195,200878,182960,73898
689,980,574,459,358,380,891,1318,695,851,23262,16083,16449,4889,21712,53621,340319,354421
690,919,528,365,529,396,9798,1098,564,573,1649,4116,10060,42202,19892,185001,168898,337585
691,1077,555,614,519,95189,859,741,462,5187,3917,923,2595,39404,72377,161496,88623,428110
692,958,534,364,379,349,464,603,1175,976,747,3553,14496,4545,7068,8141,126637,9943
693,1864,525,41124,794,241524,189524,1158,765,3759,3058,403982,6165,53311,17899,39743,72384,74395
694,947,565,424,348,1169,403,398,1057,1230,890,1939,1383,1768,1945,1786,1676,1494
695,997,582,502,476,802,2890,2557,33371,26152,11364,21935,29021,178445,115046,169558,105922,387227
696,986,36781,818,477,372,669,737,555,1313,4124,79119,161424,288099,98190,128444,205869,449138
697,974,568,6304,450,383,592,45778,1017,139102,9113,8739,87819,49607,180887,163161,289493,271944
698,989,624,442,355,365,475,446,1092,75332,74586,47882,39901,8645,129763,75830,262022,428124
699,1048,728,501,443,360,351,414,502,3316,1937,2191,2043,2004,1979,1971,1993,1960
700,944,535,348,568,462,467,88779,976,102443,3182,932,127989,195348,91931,57464,130564,385090
701,1227,716,443,550,432,407,3892,375,3684,91737,9431,107095,41968,255647,118796,106577,446649
702,1045,297886,2928,974,420,384,2672,2538,6857,5489,6878,5183,9013,108528,73865,279629,446757
703,928,497,1068,334,771,989,385,1896,1355,2364,4098,5541,15572,14495,61658,34362,355898
704,941,608,351,357,450,1686,1056,1356,7613,107076,106241,106571,9275,105448,106186,75186,105357
705,931,532,503,350,405,409,363,3224,945,8454,18440,7385,4222,123467,120994,79553,406317
706,1866,533,438,372,420,85433,1137,781,1364,77178,109192,34995,39581,43919,125958,227191,306822
707,1149,1857,367,360,420,407,530,410,412,2113,2468,5574,30727,51546,24463,153631,190294
708,923,521,352,388,29730,728,1236,18893,1898,6330,5133,40530,15190,135179,108945,432067,374553
709,1199,525,535,488,454,448,448,951,373,1449,453,3546,3582,7920,7495,775,7135
710,1230,582,523,384,366,563,374,1782,465,2284,1581,110092,22572,51375,69191,121287,193723
711,964,541,409,62538,2501,570,500,103710,58872,7550,44643,25355,101455,65573,156265,47581,401406
712,955,565,354,396,438,593,565,671,3981,33742,7108,140026,111861,169304,201012,370994,359399
713,949,598,348,396,593,476,399,784,3141,3383,1259,4225,33412,133231,25144,142472,229266
714,2080,541,1037,360,359,425,817,1296,16045,997,37537,48230,16266,41629,81366,131467,132428
715,938,15489,969,479,1614,2792,8291,514,3509,14761,7180,2569,108176,22170,71623,230970,309010
716,979,45259,42983,885,4377,2317,501,463,1816,6826,16217,3456,4087,44341,60701,60415,148000
717,987,564,375,492,362,370,395,440,392,438,419,414,412,415,412,415,411
718,1327,944,355,1553,1146,494,1456,1638,2138,2611,1506,25343,10323,34697,181295,111165,102273
719,941,512,499,383,459,358,3931,20283,5885,6887,2160,203754,31069,78623,51103,326572,269191
720,989,608,405,400,372,404,1265,1749,13230,13859,28255,69958,22465,195452,196491,135326,349461
721,52534,810,260102,39437,901,628,63726,52901,11068,1410,89708,28192,110840,130202,78081,284027,338688
722,1680,550,476,428,480,429,498,941,12095,9120,53550,12487,51019,119247,221737,164028,324345
723,916,554,352,356,469,1558,1158,2398,1598,1283,2952,8459,7697,28927,84858,172492,172282
724,948,547,443,372,3715,9665,883,375,1245,8779,35158,48272,15243,194440,179317,257789,335830
725,941,551,718,343,16538,3320,739,79767,44482,90049,4930,8826,86338,78432,153296,189452,205316
726,18395,16429,25740,772,15259,45622,797,3018,2158,4611,3815,77682,30489,106039,156183,43402,377233
727,984,538,375,351,359,347,404,388,380,383,753,371,379,381,378,376,378
728,937,498,17684,18914,10741,8172,961,650,3129,38132,10111,4595,91950,71164,43077,76580,360990
729,948,491,364,390,377,361,2042,534,490,1654,2467,1847,1688,2088,1718,1566,1821
730,963,10274,607,531,603,426,750,40714,249073,14455,271672,11550,40529,70029,178584,109173,503688
731,966,497,406,817,7383,621,4735,4242,75064,39281,23390,15469,8190,102704,106366,126608,451796
732,2758,568,36231,7034,5214,85294,1144,2170,11479,2420,1783,1938,5466,4743,73985,73185,103124
733,940,2148,475,347,385,663,444,9704,1080,2164,6505,6265,42479,61141,80354,133494,144791
734,951,570,384,362,418,464,759,495,758,1343,1463,14405,24622,113320,421844,148059,250703
735,1511,992,1202,1226,547,560,730,579,580,788,5023,1894,3894,3632,3666,3652,3516
736,989,564,442,361,2767,669,475,1862,2844,26865,2595,133092,8834,315812,310491,211739,360933
737,972,595,11066,1447,427,486,811,786,3374,4157,44562,6700,22841,127511,54889,277397,555656
738,948,596,1766,562,366,490,450,1700,6465,7378,5181,5545,4556,144302,100147,165093,286058
739,951,515,61105,73708,816,520,24171,58462,1306,22059,8172,12827,13664,11874,131221,230281,222394
740,13544,784,1484,1028,587,1047,895,10677,1281,2013,22318,128134,17852,25204,191557,303016,552838
741,1133,552,389,385,385,3042,9744,185149,82469,7670,2788,33160,24838,26183,175687,127667,258591
742,962,541,421,407,357,387,428,651,736,703,623,536,529,644,632,635,626
743,933,501,564,599,456,443,403,706,1003,6173,103468,5212,4214,41210,4718,81571,173649
744,948,536,442,545,351,479,729,691,1987,1100,37240,131053,4173,297654,213713,36886,368359
745,968,513,349,354,2750,599,413,400,617,8807,1623,1843,4273,3861,29685,124355,189246
746,942,509,488,351,1495,879,1045,604,569,9897,334648,92580,92213,42105,91051,364150,11175
747,1086,578,412,355,465,496,549,1227,1260,1341,4999,4090,3681,3564,3521,3497,3488
748,1009,49755,1763,711,513,1259,449,972,1919,1968,4363,25689,24303,39746,45976,206316,348205
749,981,520,710,874,347,1189,467,214119,5430,3475,73891,85460,16975,33612,161835,339813,421414
750,975,540,922,852,382,2551,1924,20352,118412,1362,14890,148096,93743,57323,6726,5568,2318
751,936,577,439,407,359,554,502,40298,24666,1254,3164,93452,150405,11730,14954,315531,38871
752,941,717,475,375,353,542,885,1631,44449,27445,2943,117680,341885,82441,155409,393338,395837
753,945,546,411,548,362,14343,1304,6050,782,1803,6651,24239,18665,39907,19834,123289,323320
754,972,587,384,6959,483,646,7586,827,817,15494,8161,231596,170991,52283,63799,293500,298265
755,932,595,412,389,434,364,404,818,45489,1881,29241,47350,120250,43034,191316,108371,199080
756,944,523,5145,2353,1379,3678,456,1979,5905,4267,3255,5527,313351,28849,81282,56137,330910
757,3437,36865,851,492,38124,1319,919,31804,1866,35848,1272,112428,14647,102542,67326,182884,302204
758,973,576,3070,830,738,732,670,607,564,956,4861,1978,30036,29882,132848,155627,5472
759,989,973,2709,402,407,417,445221,4181,6901,48930,93907,6694,145315,35236,143791,238490,356385
760,944,573,413,19872,672,839,15618,2657,19573,3743,14831,71502,30759,23784,7480,154239,487722
761,921,566,353,362,353,443,387,186180,1480,5983,5867,17232,100791,220579,131164,223953,132826
762,945,512,357,381,357,369,452,340262,1983,4300,45658,36635,243249,103815,94096,276924,122032
763,1624,789,690,1283,5289,485,407,435,702,15274,239069,421861,58907,181447,357739,389055,71724
764,983,866,735,46250,870,673,85186,298975,5662,26639,25546,143938,27682,174334,191083,117477,429567
765,972,538,433,426,1170,2516,371,849,3354,2049,7163,66979,77201,20514,88518,492317,120511
766,1318,836,1021,334,1339,370,471,866,1461,1753,1854,107781,106613,2931,2332,1808,1616
767,939,495,401,348,983,4015,3012,423,684,2612,2533,22808,2375,3416,2888,2552,2447
768,1405,545,352,375,373,600,483,2425,933,2920,15441,5480,3631,74649,107233,116228,123910
769,959,522,3110,20530,777,1421,430,371,4642,4863,3657,19141,42372,24672,85670,384901,239601
770,907,492,378,601,533,395,866,954,645,11095,22704,5699,11375,52068,385916,246132,267058
771,977,506,362,367,25304,115553,1815,137308,72540,2451,22765,11368,51844,120363,65446,200504,283139
772,1000,553,388,433,638,2155,1543,1174,831,6384,3610,23881,35429,58078,159178,149247,159565
773,938,571,390,401,367,455,1929,922,41166,1993,8141,9823,17314,26252,38352,147879,226584
774,1046,660,380,25736,770,531,683,408,14820,26682,7286,7500,9900,72192,145884,147914,454809
775,942,521,385,368,388,406,390,1705,1168,1887,1312,1911,1746,1685,1064,1694,1058
776,949,573,548,360,358,1143,701,679,4876,58966,34760,2182,24345,72382,30531,190571,424425
777,927,541,353,360,51859,806,534,741,2383,134294,3166,25759,5865,209334,124419,105680,424595
778,946,528,172588,746,517,453,582,949,947,18966,2851,116460,138629,106875,101552,221911,397228
779,1149,559,315094,920,542,448,383,377329,2531,3553,1449,1837,7439,14832,93709,255686,526751
780,12680,787,574,482,10373,687,392,9784,9520,1986,9522,1138,2770,9607,9405,5545,9257
781,1257,535,368,416,592,760,726,1495,2308,29341,18158,100837,16682,272376,24905,108580,377989
782,979,586,347,379,385,405,438,1932,226390,148663,30723,124613,279006,30576,14906,189729,250598
783,969,518,387,406,405,365,3168,884,833,2584,1929,3379,22963,46969,57462,163156,210789
784,980,589,96593,30372,1040,552,27850,1472,864,11803,6854,7742,32633,11883,64239,106652,166060
785,48140,1032,1495,399,424,410,434,492,29657,4281,5421,2485,18991,29821,32892,76347,222334
786,39159,38522,965,537,412,174730,1124,776,4213,4778,8447,45268,294114,175182,82427,300938,235726
787,979,530,498,39081,728,24775,30438,36722,4169,5772,80548,64392,101133,68978,33792,419262,174560
788,968,547,374,4241,2197,600,364,1599,9585,5512,18375,4964,37498,54866,47063,183850,360442
789,931,920,342,410,39677,1060,607,1803,1690,36778,12797,32152,18716,38403,254149,34914,37129
790,930,603,347,360,349,348,389,432,420,385,382,390,382,387,381,380,384
791,923,1196,517,401,660,1530,809,1353,4344,97703,12921,83654,39543,190230,35037,139725,494693
792,1113,561,506,386,453,1038,342,742,36391,86725,73281,16042,32144,86823,59618,86447,111281
793,955,39657,850,109088,772,1018,42704,1143,1306,999,8948,14908,13209,222714,84849,146322,115944
794,1100,89328,739,530,445,397,546,1644,1578,19043,2523,9060,232477,236785,4634,124897,87434
795,954,849,375,366,421,369,22485,2066,64433,17128,394116,22010,117146,80495,138242,261500,503074
796,953,524,1395,908,336,367,511,1030,599,780,43377,9517,18615,46687,51217,10067,185313
797,952,527,358,370,350,357,523,548,780,3067,39736,100138,22791,509806,116831,82375,233453
798,1432,779,85315,799,158249,9242,46937,9767,39735,7618,62177,6197,206207,10347,193995,293704,317012
799,943,537,498,383,377,375,633,1299,1370,1359,10517,259836,265663,17390,346739,70518,195870
800,948,573,377,356,403,1487,448,436,2542,645,511644,12377,9566,109172,202959,71485,347806
801,1052,840,378,392,421,639,1088,7697,4316,946,41335,31132,112464,61961,152605,416884,349570
802,943,534,352,544,345,621,609,365,2041,1016,2288,1289,3817,3408,3189,3124,3098
803,951,505,356,621,490,39190,858,2722,1764,637,10526,4448,9971,22270,98232,127015,293168
804,1055,564,365,398,365,537,417,1579,1475,6448,4898,2647,80186,129728,10946,26597,120932
805,1134,572,514,1231,431,564,1160,2053,78755,3036,71061,31343,158542,23854,95054,252021,545896
806,968,590,363,403,965,439,59702,45991,1181,9766,11558,8604,149651,359641,17540,56500,443708
807,1766,675,354,1542,370,449,460,674,1839,1637,1569,2279,1781,1387,1410,1647,1975
808,944,535,732,371,397,437,940,531,1094,847,84569,6955,118907,213857,76529,191626,171031
809,1715,1112,4654,1442,3527,1782,3036,778,1386,29883,57420,46174,11866,40346,88539,173592,441029
810,1141,560,6025,438,822,4314,4957,72633,2328,69465,38654,71950,18009,142334,106181,63323,286450
811,950,545,468,403,449,429,394,1753,36644,2839,785,11957,7868,15230,40957,119738,210821
812,942,938,1378,394,651,670,725,738,964,2869,6493,16978,121567,115326,299052,109642,421748
813,958,692,594,468,460,467,433,774,6722,36920,24990,40720,294092,159694,70877,268409,377498
814,36399,818,493,377,368,8462,580,3724,9727,8949,17207,10226,20036,302470,63912,129880,283507
815,897,553,347,348,1705,2097,593,729,2176,5778,2376,363,25144,752,422,252888,186543
816,931,542,398,353,374,396,656,1891,1930,11679,10354,15259,77542,145903,57435,427504,319153
817,931,605,351,443,18973,12113,885,1071,530,2029,131602,27419,217559,415786,232011,137577,183362
818,1032,1365,1317,645,32762,806,1474,15542,5395,23919,35880,52335,15568,24099,117491,222485,376766
819,938,716,339,359,251510,747,691,395,831,9704,58341,25840,56080,57897,103926,258480,112460
820,940,519,364,380,761,402,1500,21626,1132,299024,34640,6467,252130,384167,300478,40621,255442
821,67726,68212,778,60062,781,488,373,735,1213,1121,2242,66578,7958,16669,366590,17991,15755
822,969,19834,839,92787,790,1068,6442,27389,5108,5097,2001,63076,445796,22229,26439,270680,152823
823,6519,2072,651,182202,818,1128,114660,1068,1038,12513,4042,1515,30724,156397,166315,104149,376596
824,932,570,40388,748,2110,93206,696,1384,17475,4620,2154,47471,23844,38359,196915,184590,156872
825,969,539,514,420,30551,3554,3827,776,37259,885,48382,88018,62397,69727,176998,323511,344001
826,927,496,397,416,771,407,835,600,27024,89385,36435,59091,34112,112286,232961,108220,439587
827,1129,2972,384,407,396,390,474,44679,28163,3318,3733,26476,2774,78052,62196,71481,461218
828,933,199656,717,488,573,987,35038,9365,6605,2738,27194,37309,74039,40764,8938,154894,421371
829,931,563,421,410,443,440,383,586,73361,4706,4147,187126,67940,219965,282605,60465,250620
830,979,561,353,406,349,893,418,543,1062,1047,3692,13656,11752,31439,37575,61287,77998
831,927,673,927,957,2494,378,1210,19766,1180,82327,4902,2464,10327,18511,220263,91423,216791
832,967,515,366,355,679,914,1114,4426,5382,4121,749,10457,8499,16456,102229,216881,217484
833,977,536,372,421,409,411,624,895,698,734,820,743,660,621,744,661,692
834,969,596,371,366,538,377,10702,578,1309,2173,33604,58486,47150,46289,438879,175192,407206
835,967,514,517,345,395,437,470,733,708,8610,10228,84214,28667,68543,85456,195310,407310
836,961,552,347,359,542,435,1272,4834,633,42843,39341,11596,36673,93508,145597,139941,565256
837,960,502,363,370,373,395,966,505,3180,70811,2371,59311,109903,281603,164139,280609,303498
838,284366,93022,16476,793,10557,2701,35199,8820,69550,105077,5148,2461,19327,70063,103242,85789,262719
839,968,485,359,2478,118776,723,14062,5110,55917,15474,270304,75491,24614,67660,158179,72620,397637
840,1646,1547,375,353,375,470,665,1447,5701,2128,10082,15402,14051,15980,248549,348061,272219
841,1133,719,360,482,402,463,365,712,625,757,925,651,823,789,646,741,656
842,942,654,753,382,658,781,12358,771,53684,22188,36272,6882,36638,110423,69994,124849,530609
843,974,532,444,371,379,398,406,712,15526,135219,6157,208126,269425,66067,18710,135246,377251
844,994,562,380,370,398,512,4493,1298,5807,1731,9149,23736,17434,20713,29289,115502,313381
845,953,493,483,351,426,729,457,505,1568,920,1164,5605,19911,175666,75532,65809,65048
846,974,509,362,361,371,52229,1063,26370,3198,24257,27226,38384,21380,48307,51510,361701,246159
847,921,5985,453,392,338661,732,598,347,8471,474,23877,58672,213713,39856,774,224164,243294
848,987,776,674,418,833,425,525,1615,850,12834,135281,9021,120575,168647,202931,261747,333048
849,1567,539,718,797,358,394,459,973,2425,10434,146671,9920,3019,10720,4978,56950,203713
850,968,560,362,370,38882,749,6606,1708,6868,1239,1253,13886,20555,15151,188678,177770,385354
851,1142,535,389,435,499,711,506,772,1544,3679,19373,68003,133095,71374,24487,115622,260069
852,929,524,347,378,39146,732,38162,10499,9603,40085,2919,44752,24557,135949,129463,315497,370337
853,1273,656,396,641,554,641,1009,917,28024,6640,50419,13562,44752,132982,48916,206137,487551
854,978,604,813,2388,656,858,13366,11836,3042,2066,11351,11055,140491,399637,5733,31975,12652
855,1459,608,1006,479,362,28261,32312,7590,3231,3239,4052,35023,84522,166443,60933,173339,288169
856,973,547,376,360,422,412,611,7512,55727,43242,57551,4630,26950,170015,76762,81929,509555
857,933,540,480,381,1408,22927,5143,1560,4329,894,41416,7518,117262,103858,68005,235919,344907
858,1090,686,587,420,464,422,1124,1324,1183,1936,1335,7910,271158,50065,274872,427547,263050
859,3592,66684,680,16142,1596,596,935,1243,729,13302,1433,163634,24125,102856,231575,92133,287482
860,907,495,444,456,466,480,727,533,1022,1222,3073,164898,15780,68158,91118,155318,254483
861,943,386953,1072,122786,783,1999,469391,68987,3057,1122,6282,7497,5976,24823,121459,179800,479007
862,951,529,352,473,24640,1026,1964,4951,1053,2192,3039,2480,9101,15779,10314,20760,80387
863,967,518,406,367,354,386,1011,195715,64842,9334,2021,1434,125083,356052,222013,167917,166733
864,939,73826,673,6389,586,421,970,581,3435,837,11603,2525,27931,177456,28489,317471,209811
865,1285,528,391,492,2684,439,688,2746,991,61267,4455,15350,138331,79370,334421,306122,489816
866,936,622,346,523,443,374,517,439,6118,1802,12318,31346,27739,27622,71663,445256,393413
867,1079,589,860,405,389,349,384,928,138780,4402,6123,13157,44144,217742,501741,153131,368667
868,973,541,392,647,546,717,513,1080,607,2480,9343,13085,7915,8134,8011,118231,73737
869,951,582,540,354,629,452,3022,596,3543,1483,1229,58184,39599,33834,46828,130127,174487
870,949,509,16870,900,466,575,23701,905,4547,88132,18227,5025,16381,84632,43558,16224,421768
871,970,1754,351,720,359,6914,16820,13536,1273,5438,5320,4882,8295,46261,63608,150533,247540
872,938,522,357,2637,406,487,1017,961,864,2611,2701,37566,19701,50042,64071,145367,145410
873,949,4774,421,417,398,402,401,1064,1084,3821,18401,302664,9645,73122,168214,149156,451823
874,954,518,445,354,36465,846,879,1142,849,3667,10305,18240,21492,56431,68705,137984,104250
875,970,530,620,440,567,393,619,558,1022,2955,12073,23682,13708,25594,472697,123896,376978
876,6545,9260,756,452,452,4592,1695,1547,27628,22445,33382,7784,161218,162717,45895,91384,128436
877,936,509,380,2302,15237,1027,1410,24380,18371,46617,49111,6242,133798,178214,16605,160158,394760
878,935,538,434,375,473,578,1130,418,1254,5862,38033,2851,13210,27285,60029,80401,355515
879,954,524,359,355,370,992,2377,472,2477,1451,1696,195000,18056,124482,179775,117031,194438
880,2838,530,539,3602,479,791,626,583,711,2622,3766,16933,89299,37657,47159,208314,206460
881,940,501,409,385,431,435,1079,2665,1503,1600,20605,34677,13030,16754,36927,410735,296563
882,935,534,446,346,547,427,387,588,2084,1825,1233,1071,2061,1439,1380,1341,1764
883,960,781,1896,511,480,555,1575,2543,743,89285,5171,21817,23495,33092,177974,327206,302571
884,1038,623,399,389,374,954,902,396,53802,1726,1489,3708,28077,28695,37471,233923,299178
885,943,520,2270,340,355,1081,341,629,2659,353,744,347,345,73517,33777,29413,83109
886,37046,817,356310,679,481,1260,481,1108,1544,3998,2941,5062,87583,24802,90346,736,449551
887,936,556,374,345,573,335,563,858,2682,1825,22442,741,5621,283625,70901,343350,703
888,976,1769,483,358,1628,1106,2788,4717,538,1731,11339,29467,35204,88900,87987,125290,143513
889,1381,579,424,354,359,30770,964,946,486,2490,10963,31355,7176,21612,146367,188462,471056
890,931,555,363,385,454,518,1168,3172,6905,3090,3498,4204,5499,5398,5328,5286,5251
891,942,525,363,350,365,359,550,519,2043,353,471,350,2926,4190,3913,459,3651
892,928,551,348,350,346,345,348,345,349,344,345,3074,12656,581,28755,751,442
893,1025,649,500,633,1195,387,2305,1408,4628,783,18956,84146,71568,13727,178653,312804,353376
894,946,492,461,429,374,452,413,23517,1243,1708,609,23864,73610,321837,44830,75703,397908
895,928,1001,741,1183,372,785,433,638,1672,3289,7916,183124,107957,259436,42680,24834,146618
896,954,681,434,439,487,447,483,8685,2157,113324,26682,155177,20692,70471,141250,306530,390949
897,944,524,362,419,353,2274,553,881,606,1815,24342,18124,9568,24282,50150,117682,285684
898,995,58329,868,637,503,485,639,4316,1159,1357,10357,5139,8116,59316,51872,181252,223142
899,952,572,506,449,411,1071,6256,2428,2034,106661,13550,21042,45671,55934,58604,269407,337686
900,943,506,562,2116,1706,668,712,1413,1087,5302,91808,57628,11443,146959,420757,79251,209053
901,23039,765,2536,671,396,1006,999,28207,5533,10784,5831,248475,47444,86621,13008,104840,261142
902,1346,900,8722,829,673,43217,3964,2928,2171,7377,1105,46845,34162,9457,176014,382867,268834
903,933,532,349,349,782,488,346,1294,1392,1929,2497,257778,69823,323380,17646,290694,205232
904,1263,564,1440,392,519,1152,1280,917,1187,7282,2533,3418,382852,43965,8913,195363,382491
905,961,517,384,345,358,652,548,515,1251,1246,4873,1789,3675,3396,3293,3277,3249
906,971,516,349,489,357,423,1430,520,1231,253376,22039,240972,238605,98218,28788,108225,137333
907,938,545,354,687,371,393,407,21185,3980,4527,46153,14184,23383,61645,74636,138475,315577
908,971,499,354,371,1329,431,404,872,2969,1238,106888,4374,26800,128174,86152,64008,2968
909,972,664,385,645,430,375,3006,530,31855,3052,6792,10650,33174,334107,67165,266552,379416
910,951,589,417,29901,783,2165,679,1429,1876,62886,3578,84928,72067,226288,98597,230831,379846
911,940,521,429,375,387,415,825,929,23663,5274,1723,4190,81349,45251,144279,188741,458285
912,950,518,357,445,382,495,6885,157439,2754,8444,58117,182852,45943,30115,104333,150925,391268
913,944,513,369,358,356,789,780,931,568,1989,1909,1696,2352,1516,1534,1024,923
914,1001,543,422,361,199742,834,1404,1488,1342,5006,9544,44636,36686,18615,45326,168864,198754
915,2282,575,1545,367,348,695,1741,1155,1411,485,112253,2779,86826,2814,2221,41050,110699
916,1046,675,836,413,362,450,776,4738,1084,9850,57041,15549,11161,22193,153567,66258,318101
917,1041,524,359,356,366,646,823,3686,25569,16122,116250,361446,16370,52395,137974,266284,424285
918,1010,755,374,393,439,484,878,11280,10430,40088,51438,28088,87038,256732,15282,161614,249464
919,933,536,356,380,1021,484,649,26581,183135,28310,33862,52109,34275,150387,77116,414131,431941
920,945,42047,737,505,388,429,47412,1553,47069,23597,23259,35612,111110,12634,184359,248710,262957
921,926,1543,1282,349,347,8007,2408,2206,2696,944,5746,10292,20917,54592,6568,259237,32349
922,970,580,396,27774,910,7782,917,735,20781,2651,19603,16357,22532,93336,63284,35828,500460
923,939,582,356,376,523,1363,669,15174,2161,8265,2732,38949,94682,198730,178753,347068,409602
924,913,499,351,354,348,2090,460,1552,39504,8886,640,434,353,203918,40696,309600,203885
925,924,585,378,384,371,438,780,510,656,607,774,833,756,746,660,735,740
926,947,600,933,410,436,394,544,2138,2156,7637,4458,13454,4709,68899,42416,131211,472201
927,1018,572,442,420,409,1497,617,740,1507,1852,3820,262008,10932,42332,30647,120500,237814
928,1180,592,373,366,1108,353,495,944,3163,2057,33265,19600,55686,32296,126464,88279,130066
929,940,607,356,935,443,454,585,1483,682,675,320544,16413,52958,21266,74983,49702,256396
930,932,499,462,340,377,611,611,5557,641,1114,2833,2698,49846,52401,70054,84852,194753
931,936,504,694,2521,361,411,538,909,997,12003,1766,62139,52194,194863,351959,105041,325618
932,933,732,1408,765,17452,4969,1135,41101,3106,31013,66069,25105,4006,14448,265528,399966,283080
933,940,562,719,374,74019,1147,1595,752,622,5712,53721,128724,83102,169135,58649,358793,453686
934,952,545,373,383,365,362,358,355,366,365,354,358,360,354,357,353,369
935,1060,648,458,367,414,1101,626,2254,1519,425,3259,8294,23937,11661,72035,247918,394214
936,1016,1080,10443,577,663,844,672,734,1360,735,16884,21730,15737,17305,93294,161005,226095
937,1163,599,389,484,478,504,411,256440,167188,186643,3868,10136,278261,340242,278119,245662,453797
938,974,45184,818,34334,809,485,447,1020,16223,790,17454,3110,31887,51586,43344,138719,237448
939,7229,730,3097,447,7826,10879,1146,1312,11523,14126,2104,13082,537260,31119,27776,282274,134350
940,939,512,426,372,348,401,359,1663,3032,2763,11374,2157,340895,9681,31956,297428,531842
941,1152,4412,3524,386,397,511,701,632,25710,6383,10437,5330,12270,32495,30995,217864,239205
942,941,576,1059,461,443,732,459,1690,1626,2162,1641,145285,59647,178258,22818,149598,170222
943,937,518,349,347,5510,376,3320,9790,36784,9510,6495,27006,29993,49680,159110,123072,283954
944,964,573,401,419,437,425,429,1021,1122,23480,24303,50412,104053,225299,31267,149356,396962
945,1171,542,365,553,15238,1066,6255,1016,746,17934,5468,10603,69930,96161,40525,98918,279190
946,937,675,463,423,354,560,2376,81370,2036,60424,48569,56514,8049,19392,541374,248653,81360
947,974,539,379,359,399,1167,2213,1467,21034,797,60371,100312,6722,320878,50377,119556,327410
948,1056,588,406,368,427,416,1346,3884,777,5396,1618,41962,90872,186169,269599,128140,414107
949,946,18041,695,532,412,155830,169503,24756,39966,105710,279028,77173,3399,98648,155521,89986,330634
950,953,515,1552,343,374,489,14373,19064,39956,9702,1254,8113,10365,36987,290664,184276,337245
951,933,497,352,27588,960,1385,843,405,671,3013,4993,7816,1368,16821,25245,1757,9035
952,1141,644,396,398,2071,341,772,907,7531,1482,1517,8902,119887,12028,189536,163037,191252
953,969,21159,19048,708,670,356,1032,1976,68259,7485,10606,9890,15285,97243,105263,212229,176131
954,4512,718,8516,620,394,668,17699,2804,734,52195,252739,25264,72853,52110,105300,162821,412397
955,942,519,382,359,364,984,930,1440,671,1741,5900,13216,19873,44084,125075,211665,410612
956,15922,2800,560,425,1586,515,398,395102,19949,57535,4349,289430,68479,291952,104449,248654,91015
957,926,612,356,583,539,391,755,444,1905,1139,20876,15169,16613,48951,29812,381367,262195
958,1029,525,361,347,356,354,886,438,39897,4119,7835,8091,27515,40653,48204,456233,84919
959,953,525,378,365,381,472,446,129726,8435,22662,11833,80203,103181,89138,46501,50210,394683
960,953,528,411,372,539,487,3123,462,1054,1496,5071,7379,72571,30209,9084,71936,71360
961,941,575,387,1649,368,431,871,791,756,11103,11242,64518,273298,12614,516273,259467,352884
962,929,504,354,408,418,943,493,432,5602,2017,4235,174130,91616,94937,129593,65661,277638
963,983,611,1064,384,1044,351,1317,2890,10287,12243,4449,60397,71918,100701,76877,269138,350555
964,945,520,22544,4949,674,467,535,623,2709,445415,6802,2720,59738,38626,22783,366154,215984
965,933,525,8573,416,353,54678,1371,2762,44204,28232,2745,67692,6730,109099,53833,266974,374909
966,957,501,794,630,358,674,420,2706,442,781,14075,1914,6449,12342,56424,58074,139300
967,1099,635,2705,466,465,370,432,5267,1454,14343,2055,175003,110846,148009,247963,53812,260328
968,945,557,402,411,504,918,1402,9571,2857,1792,5391,66200,9285,26905,50466,135573,166983
969,931,567,349,359,421,468,521,562,1073,982,779,875,834,903,892,786,879
970,924,618,638,359,357,358,368,1271,5165,25294,21204,96724,9021,40518,59839,97068,98973
971,8985,2198,429,58608,8593,770,485,94231,14381,4144,2889,50614,11811,55880,67310,167715,414388
972,1053,713,463,943,530,374,1564,21116,1338,5880,79427,8648,17639,11799,50831,223553,301575
973,1013,576,411,488,465,1474,1111,23744,27880,24206,70484,24898,27325,56537,81646,84679,97963
974,964,547,350,362,404,856,953,3256,3084,20450,14017,22484,161372,89720,157229,331306,373530
975,15664,14132,661,14006,1346,643,381,544,2337,41232,6768,62907,42608,72033,146999,381275,412235
976,922,549,370,495,500,934,1253,676,939,9912,8107,8850,14650,62223,43152,39283,70483
977,940,563,378,532,512,426,380,694,10151,75092,425422,75421,73691,425908,16612,326535,73610
978,937,543,14255,3398,11667,651,12132,757,10078,1693,1170,16740,204279,31453,60011,101363,346393
979,1772,584,1116,52191,1592,7857,7454,27215,8742,21472,15722,6859,5698,50424,439776,112289,392572
980,927,482,1858,382,436853,3235,561,10960,6934,3093,38752,4375,23231,50779,86095,121803,228511
981,963,615,396,494,392,355,471,564,906,2288,5517,54890,47688,37948,104880,235422,231772
982,952,559,368,78215,912,2027,4476,543,6754,7675,9744,7118,32956,370278,135218,149572,253465
983,947,521,352,364,438,407,796,814,276740,2076,2053,7137,14830,26509,71700,73303,251387
984,57268,728,106943,1132,625,449,530,35384,1699,4495,1259,14005,34132,61066,214930,246001,507027
985,961,2196,392,396,374,706,860,15850,55094,49701,63995,50816,56064,174762,18275,209132,457727
986,945,523,349,355,791,615,562,798,74396,3709,26608,84255,82486,90900,182268,100232,274548
987,949,536,350,362,370,351,378,370,367,368,361,365,363,360,364,363,360
988,955,1283,385,809,699,942,504,1013,736,1964,12569,4933,69905,10036,8082,8089,7602
989,955,532,359,364,361,1538,19655,2671,1168,1926,64245,5484,224289,60831,316631,64440,393245
990,51582,763,483,593,816,1750,1969,673,4622,3339,3848,135508,97962,36363,213729,278134,359188
991,947,505,429,1685,1225,494,822,738,1095,1046,29471,18579,16767,20538,48460,87395,406439
992,933,505,369,387,1452,542,79105,6901,315657,7043,53230,93025,37515,59652,55632,242673,191609
993,956,532,380,375,1114,520,711,4209,1220,28670,2342,54521,43499,51960,371544,209509,278912
994,939,592,410,10486,608,610,8156,9555,101204,6543,11484,22849,167365,178867,87268,346298,444354
995,942,589,464,16743,633,2240,3923,624,2160,2632,2280,62411,50160,83554,202868,146924,272770
996,994,546,350,63221,872,732,2566,6508,6654,1929,34009,56889,9857,10321,141962,237726,307144
997,1144,39372,755,484,2886,44803,2371,2060,14742,4033,5203,3419,70048,52268,233771,267065,304875
998,1758,1007,1044,1320,982,700,949,932,425,1393,39082,35661,36892,105548,25786,78592,2394
999,995,631,354,611,384,448,612,572,420580,25171,176372,26256,115533,419864,121446,331219,176559

==> plot_scripts/data/georank_europe/trex.14.0.5.csv <==
Index,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20
0,1298,1661,424,358,449,469,579,473,616,867,465,790,803,920,832,683,578
1,973,685,407,470,479,507,485,636,824,637,1492,864,747,691,1900,625,620
2,965,626,424,384,369,813,1003,1013,5023,3168,5723,3585,7047,4006,11977,14581,10667
3,964,930,582,507,817,532,2006,1209,400,730,4214,3299,8062,5801,10505,12642,4314
4,1118,770,421,469,445,498,507,754,1676,1728,11660,4717,3995,6351,4540,12443,4682
5,928,583,9957,498,367,424,4704,362,5950,2894,952,5807,385,19312,9003,8711,12263
6,975,652,534,761,465,480,435,645,1134,1830,558,1057,1060,1556,772,8864,9583
7,971,887,402,408,757,671,408,897,2437,1063,7750,2913,11823,9447,22044,12554,15353
8,3258,781,381,354,1779,588,1785,631,648,824,5412,3062,2517,1117,3989,7447,2452
9,1521,1399,699,717,955,2629,7010,8296,2774,11301,11942,4161,7065,4597,12060,19733,16080
10,1390,789,459,469,477,555,1125,795,696,1064,1846,1504,1321,1194,1570,3246,1052
11,935,578,716,611,378,1160,397,588,641,1657,4742,1789,3504,14496,3761,10782,1347
12,953,621,378,351,419,342,349,345,345,3428,346,349,345,3598,350,346,348
13,1023,684,675,610,355,366,628,778,1283,1406,3451,1669,8802,7542,6323,8381,7415
14,965,579,387,494,537,458,484,1459,2861,2805,6983,1453,7353,1750,5204,4313,4613
15,1007,694,510,416,437,464,648,907,840,1249,1097,1575,1882,1243,2355,3838,2861
16,1178,810,656,425,415,408,1135,1846,1495,1478,1508,1164,1983,6771,5980,6179,5826
17,1037,632,391,1880,353,5837,569,5488,1167,6346,5445,3950,14433,5499,13850,13236,10700
18,1696,733,457,905,558,713,497,952,3697,3695,4312,2145,5117,5075,5957,6263,3889
19,1018,684,433,365,377,395,529,1595,619,1233,1114,682,2321,6297,9106,9611,10386
20,958,853,563,426,610,630,730,743,14164,9659,10476,2910,8002,10541,15338,10368,18487
21,948,560,391,1999,388,375,634,1342,3667,1730,2640,5240,5335,11269,6631,11782,8628
22,947,2822,3925,2852,2352,554,493,652,1407,1051,1540,2062,3070,2120,2913,2271,2150
23,961,2084,639,614,1462,704,1272,923,3557,7621,5715,3531,9021,11579,16417,24083,13500
24,1011,671,470,420,412,449,900,882,4337,3261,4856,4331,3161,10509,6158,7016,5522
25,991,653,415,364,488,426,378,380,466,423,481,409,410,406,387,389,386
26,1838,741,410,544,374,964,512,503,596,798,991,1054,2798,1472,16247,2005,5857
27,1307,1076,4230,669,996,2531,614,2821,5397,4683,2059,1150,5254,12180,8659,9786,18392
28,958,1900,408,612,531,490,1531,728,1361,1464,702,2778,4373,5174,6365,2973,7514
29,3523,797,2317,2904,352,524,4073,2731,786,2448,2107,4270,5563,6476,7349,3971,3160
30,952,706,908,364,368,380,379,583,890,1460,3114,687,499,702,820,478,694
31,5235,803,428,441,633,2981,413,918,3683,13068,6804,3577,3437,10837,18724,9100,15444
32,1006,1805,3618,473,407,5911,506,1356,856,6211,1556,4564,6897,7057,14375,7773,14929
33,1248,632,393,1913,2317,394,9223,702,3905,576,3133,3812,1939,2993,4510,11974,11913
34,1054,858,763,399,539,517,656,558,643,1960,3116,5485,2028,8051,4060,11239,10976
35,965,957,424,369,413,851,3460,1384,3265,5377,5189,2003,7241,13365,10331,17548,19849
36,933,608,398,363,386,377,542,10727,1458,1546,1384,3777,4341,3295,5722,6425,8190
37,972,627,709,398,365,401,416,4426,3276,2006,4633,3842,7615,7052,3641,17557,4520
38,1082,644,1103,1938,358,755,423,6551,1125,2165,2417,1466,2170,5608,3370,3162,13325
39,967,682,3143,461,429,416,462,711,2346,2409,2122,1636,826,8435,7081,5231,2220
40,959,604,368,12126,570,7480,547,1300,5530,1451,2933,9639,5028,12807,13025,13091,7637
41,983,662,402,368,398,375,678,6998,933,821,1274,1401,6962,2662,6332,6185,5248
42,997,675,398,358,360,370,475,414,452,410,377,398,387,2494,375,379,3750
43,997,659,1739,365,480,393,1754,9642,5737,1011,8173,3251,7270,3368,3523,5932,7117
44,993,773,3004,762,597,810,564,736,1812,10212,1759,10566,10816,10310,22676,18483,11962
45,965,707,409,391,409,411,391,909,3300,671,9512,9114,4832,2115,7526,12484,10408
46,964,725,402,378,358,378,489,643,598,522,562,440,445,458,467,494,462
47,1810,2047,602,395,398,604,582,1377,1688,1467,2091,2769,3253,3567,15817,17934,6846
48,3183,894,441,452,566,4284,663,3482,2542,4725,2217,2084,14294,7454,7611,6290,4818
49,1030,668,635,511,558,401,1892,1581,3245,7818,3756,2829,14412,7779,9570,12204,6571
50,952,637,403,363,371,409,1279,532,467,1925,1087,1321,853,2125,6533,14629,817
51,1066,648,421,431,568,518,1302,1539,857,3386,741,3456,5968,10264,3322,6380,4587
52,968,14120,749,544,395,2689,534,2385,2673,8994,9103,14418,7129,17192,14688,20441,20514
53,971,599,380,403,355,778,714,2884,3073,1926,1957,3563,4854,4502,8438,13238,10349
54,1033,589,421,387,3756,1003,1192,4786,1331,2806,4679,2452,5273,2582,10160,14534,7798
55,981,666,401,424,888,573,1209,2667,2818,4281,559,2973,5333,6325,12118,6228,8683
56,1002,548,2275,401,369,527,584,565,8045,3577,1320,3518,8373,21314,13281,6219,14692
57,971,685,805,684,695,413,449,859,1397,1149,616,966,1390,9982,9476,5656,3439
58,961,660,396,362,847,587,555,925,752,1544,812,1334,935,1180,1377,1023,882
59,1050,691,393,502,358,641,538,2330,2691,2608,1589,3251,3534,8260,12736,6278,12205
60,1001,647,423,415,405,610,642,982,1169,9140,2346,2132,8598,10562,19428,12922,8550
61,962,629,569,362,375,5360,541,1816,2439,447,3631,3221,3636,4576,19568,5338,14335
62,960,600,381,403,617,435,409,800,577,1163,1074,992,480,786,949,568,621
63,942,678,1246,418,395,416,549,1928,1480,1114,7922,6978,16108,5457,9458,11616,12501
64,957,669,557,406,385,472,409,451,618,631,594,569,534,501,551,498,510
65,939,623,441,536,457,411,1738,890,1610,640,1862,5654,1659,7198,11971,14516,8162
66,3240,723,2644,399,501,468,688,5167,851,1810,1177,1556,2132,5668,6575,16933,8930
67,984,624,550,564,691,554,592,545,10778,1457,5094,8282,3057,4226,14713,7069,5686
68,1043,657,489,885,393,382,3881,2987,2589,3105,4076,6255,6261,7665,5710,17538,11579
69,1033,661,447,1259,854,896,765,5668,1203,3621,11314,9738,16459,19335,14710,12570,19465
70,966,614,409,383,503,410,2472,554,1067,2987,973,1951,1577,2686,12646,8490,5964
71,961,1650,2146,1494,436,556,1931,1337,990,4976,586,2331,4315,11649,6075,6997,14796
72,955,617,574,391,486,484,490,493,454,550,1192,1981,515,4575,1365,468,474
73,978,683,384,366,472,358,1205,502,3464,2546,3234,3495,1337,5297,4197,9453,11302
74,988,672,395,360,678,651,725,2321,649,1223,943,7288,5241,4405,4968,7199,5738
75,973,9412,1285,12896,811,1652,1823,4324,2915,2528,8171,6233,12921,19158,9232,21243,24580
76,937,4359,2567,3021,3093,1374,1815,874,5331,3863,1106,5067,9830,5725,7467,9465,11400
77,938,554,370,363,404,502,2517,2059,1293,1744,1935,1133,1948,9749,3258,10567,3674
78,962,625,411,664,384,616,9214,840,9652,1221,11973,11048,4799,4637,10687,5917,12936
79,903,613,5395,1650,365,10774,588,1891,457,1245,1171,6799,1234,1229,11520,1406,10053
80,1006,748,580,2336,551,415,584,897,859,2471,2507,2449,2904,15781,8393,7574,16854
81,1388,660,403,1394,562,422,423,377,615,1358,4284,3742,4489,6013,13243,13838,6320
82,964,1891,426,381,891,538,13116,11712,2548,1758,4970,14571,13186,12489,8641,26134,16659
83,1234,1100,550,615,362,661,472,1274,1485,1670,2103,4894,3861,4271,5099,5828,4505
84,1113,614,450,636,1353,1564,397,689,1309,616,11319,2033,7138,7529,11231,11643,13901
85,1007,631,415,366,390,386,811,689,713,1094,549,1791,804,529,3777,750,2753
86,939,7690,866,2479,472,1848,2882,916,4034,779,639,6192,2098,6880,5359,9842,13416
87,1285,1075,701,3466,613,4494,726,652,2916,2169,1975,6799,5509,9521,5210,5319,13221
88,932,616,389,378,349,387,374,369,373,361,362,361,357,360,357,358,361
89,1311,615,416,425,533,652,9110,731,827,1610,2587,1620,6187,6903,3504,9511,11596
90,991,603,415,384,778,519,496,445,1315,500,642,824,712,801,12767,10643,11734
91,971,1201,632,396,696,355,5781,507,7343,725,4911,4077,17014,10345,11931,17525,11034
92,1086,644,392,403,422,397,430,598,735,975,710,981,1063,1280,3567,584,625
93,977,710,410,437,6638,2094,8568,1108,949,2186,4447,4600,7261,8261,11407,9888,8497
94,1027,676,443,346,345,348,852,884,1790,2035,342,350,6782,389,14147,610,368
95,948,779,387,369,495,700,462,738,753,931,1013,898,871,1003,803,815,776
96,962,650,7803,540,884,381,2337,905,7739,816,4834,3503,2875,8542,9526,11552,12995
97,968,619,426,396,478,477,708,1545,5098,798,931,6226,6222,7217,6337,8092,6248
98,1283,1524,439,450,464,748,498,658,1030,5202,1845,1694,8872,4503,22473,13353,13003
99,1177,800,488,383,542,412,1006,1859,2124,5149,1505,11010,5291,10397,7266,12027,6461
100,1952,810,400,9976,5599,937,2943,736,3302,1849,2739,3589,12649,19331,17309,23800,22932
101,5778,3402,4043,624,968,9285,1012,3131,3090,8538,6738,5065,8542,7736,12295,36561,19598
102,962,727,542,389,749,724,1699,1406,1030,785,7993,3756,1722,3967,7072,8060,5337
103,934,3009,647,354,821,1330,647,747,2199,1157,11834,7602,3817,2975,6491,4888,14952
104,3231,4716,565,547,402,361,419,440,2145,4544,9014,722,5269,2709,4755,4876,15411
105,1208,813,707,467,2801,2674,11723,2349,2497,2724,7479,6628,2960,16325,12182,13635,15473
106,983,574,400,451,596,2031,14303,2275,2051,2085,7208,2994,4111,7690,4786,8415,4491
107,930,553,385,364,407,417,790,660,576,694,589,686,811,427,431,409,5061
108,940,804,429,2942,418,472,996,855,4280,1637,2511,4163,3121,4486,3950,4753,4625
109,1217,590,747,365,583,419,708,589,481,379,780,2024,1130,408,604,462,406
110,1121,647,529,560,9037,632,1236,3353,7900,2570,5154,3516,13583,8703,14804,13253,18236
111,990,667,408,365,517,373,720,711,1522,649,838,1509,6773,571,8356,3698,1752
112,1016,998,435,375,4186,2041,3783,955,860,1342,3562,3367,1659,4544,9353,6438,18956
113,1020,808,426,368,431,1208,8837,1313,682,7694,3234,1670,9899,20625,14286,8927,7772
114,1009,1439,421,360,1032,368,431,829,389,789,715,619,1167,1432,3986,395,705
115,966,692,418,440,798,386,603,706,858,725,901,4889,11740,6570,5716,12329,17320
116,1583,818,1325,385,546,466,394,906,686,810,1257,5746,3975,2842,10897,2724,2452
117,975,605,1788,1674,491,403,1827,2103,1001,871,1858,3124,1707,3614,5315,6603,3222
118,978,600,450,380,812,2341,725,441,1053,2821,2264,2831,4860,6084,5703,7414,6848
119,985,638,478,352,417,398,4709,494,832,774,1318,1866,3036,2114,2340,14497,17922
120,8564,819,5003,2858,5611,826,578,1547,530,1682,2589,6019,3571,3247,17974,6370,12349
121,1024,629,386,625,874,3587,868,550,3316,10915,1520,2252,12130,7728,11063,10549,13274
122,975,671,6822,1542,757,426,593,512,2252,2117,8038,6766,1890,10861,7057,6079,12630
123,1011,647,455,378,437,394,2244,1110,1155,1992,5156,2513,3891,4229,12607,11222,10258
124,1076,740,421,369,1249,3110,793,1631,8498,2306,1188,2419,5401,2306,9960,29949,18869
125,1158,750,460,1609,583,415,1238,679,639,4057,10385,2181,7856,1350,5321,8449,13458
126,979,570,546,508,368,889,441,748,604,876,1634,933,864,1528,3379,2301,2539
127,960,605,368,444,1071,1083,1051,529,2073,7993,4546,15640,19168,8433,15368,20103,19376
128,932,637,404,418,389,377,409,390,391,388,380,380,375,376,378,375,374
129,1019,773,407,773,407,647,2315,1165,2041,1553,8659,4616,4515,4993,8234,11100,4611
130,1051,717,547,448,780,402,640,591,1208,3250,1591,4796,7677,10068,8912,13341,6465
131,1062,696,470,355,428,1019,638,1438,792,802,2748,2006,3228,5257,5185,12484,7546
132,952,2994,4262,477,434,437,430,9044,1721,11405,1146,2240,5013,17404,7967,12555,13063
133,1024,676,394,353,371,524,462,1251,1475,2033,4108,1576,1767,5943,12582,10884,3095
134,1768,1338,542,5390,482,846,1401,1012,782,4755,9376,7473,11467,12506,18513,6327,20828
135,956,741,452,372,401,376,792,2191,3607,733,1151,2842,4018,6245,5181,6161,3073
136,1216,790,493,595,464,533,608,773,1105,2214,1946,2967,1967,10244,4435,11196,2221
137,971,631,412,347,357,399,380,411,411,432,416,625,366,371,372,371,369
138,973,581,447,349,565,613,448,849,516,519,538,1201,558,948,518,518,472
139,1068,815,492,436,453,639,579,1156,855,1391,907,3822,5039,10121,8466,11292,17658
140,950,3808,467,630,357,494,664,1085,1686,666,3525,5072,3827,2958,19695,11346,6057
141,961,574,387,362,361,393,460,871,840,674,484,873,545,440,434,412,394
142,964,551,639,363,697,1131,2230,1091,610,683,4709,6744,11263,11276,14153,15852,10877
143,1091,2467,538,489,433,489,2198,1968,1574,2192,3265,5667,5065,10178,5419,5302,5253
144,1015,941,993,465,680,1008,438,1104,925,1240,3410,4601,3390,5200,6734,8725,4613
145,990,614,546,1596,488,412,1557,688,1704,1415,2121,4302,1976,6519,2109,5403,2151
146,995,608,434,376,447,888,1630,369,533,856,1444,2865,2569,8432,883,9560,2342
147,915,541,365,358,401,698,652,484,498,339,345,427,342,413,383,381,384
148,2041,5744,3824,6563,563,2519,1156,1746,2040,5873,11128,9630,7322,8595,6407,14522,14606
149,927,583,393,391,477,536,698,699,718,591,2287,4392,1838,5197,4260,4880,3848
150,980,949,467,768,965,606,406,834,773,1291,1675,1561,1403,3586,5461,8385,6035
151,5483,4766,968,389,375,386,609,480,485,2456,827,2676,2586,5892,7963,8152,4648
152,976,594,429,412,397,505,615,3897,2177,1795,1666,6434,5088,6455,13265,17708,12742
153,1214,604,406,375,404,689,588,567,8161,7576,2416,5138,1603,5942,5433,5473,4887
154,959,594,441,1041,1020,460,896,1068,686,905,970,1455,1348,3137,2574,1495,817
155,1244,950,619,552,498,516,537,793,1825,2454,4476,4514,6443,6041,7264,8171,6400
156,1005,652,392,408,656,389,6453,5895,3022,9587,3272,6049,3274,12090,12069,18879,18933
157,923,608,399,434,374,419,3112,1033,743,694,831,2355,1317,6900,6286,5072,948
158,943,780,480,418,365,665,1448,1724,445,1028,8588,2749,1712,6283,6623,1727,1307
159,1022,597,637,415,523,500,407,1099,1178,1040,1645,2177,1214,1158,1798,4094,1671
160,940,612,3218,584,370,600,1167,2150,1728,1686,9679,7494,5106,10621,4049,12544,10649
161,1003,3252,572,2194,727,679,1670,1225,1883,2178,6568,5191,10722,10474,9326,11746,16244
162,975,636,668,948,937,727,604,735,3903,3831,874,13566,2939,5214,13374,15798,8292
163,933,557,374,611,373,391,3771,1795,386,828,339,10069,4323,6842,474,10185,514
164,1022,677,1064,414,748,1106,888,694,612,2627,767,1501,1131,5903,12890,5904,3240
165,1058,1155,3773,428,5095,409,1326,4762,1034,2448,1730,3394,3783,3202,3740,9217,5895
166,1053,817,455,450,557,491,692,727,1116,1788,1599,2021,4528,8219,1891,7305,7604
167,1237,763,2115,471,348,1512,380,1719,2274,1553,886,1699,5148,15329,15396,5931,12414
168,931,638,469,501,558,337,2826,11631,1145,1399,8289,409,7364,445,12087,554,11705
169,954,555,395,355,410,6437,5675,3186,6636,6841,3045,6614,6177,7214,2969,15309,17917
170,978,613,395,459,2902,458,544,754,756,2070,1827,1167,3664,5245,2067,7674,5252
171,947,540,366,367,374,362,578,513,599,501,653,502,434,449,441,443,474
172,966,715,421,358,777,1000,2812,6982,1954,3321,5866,4842,5299,4137,8312,18632,15836
173,944,608,423,361,569,797,721,1580,835,1230,898,1244,2007,5846,1549,1633,4178
174,1014,727,691,621,364,373,584,553,539,1436,3107,9579,2003,3294,3133,10134,2393
175,968,689,441,478,972,402,393,961,633,725,946,1576,4724,7234,11490,1152,2389
176,1019,675,380,1137,469,927,573,673,857,761,1885,2286,4752,8969,10044,6569,5957
177,2835,964,5921,535,405,730,901,4764,3911,1227,5362,3397,15743,6620,9846,12787,9184
178,953,631,1035,1230,6720,5360,2019,1317,1576,483,2141,5521,13650,6566,6981,22531,17762
179,963,683,579,456,1783,6311,978,3345,13119,3506,5597,4774,4739,7787,11569,8810,9168
180,958,865,467,399,556,387,478,459,3096,890,1677,2162,1414,6411,1471,774,2885
181,1002,758,478,407,424,864,868,677,924,923,836,2229,1238,841,2006,2170,1253
182,1150,648,467,390,370,456,523,472,534,486,4538,4336,2568,3460,2439,3785,1978
183,990,754,542,492,670,596,1219,969,976,1402,2417,1652,8140,2316,15388,16353,8582
184,960,721,414,552,435,555,641,2344,3691,13299,1419,13019,11342,13799,16113,9880,16434
185,999,630,467,496,626,478,604,619,568,3773,713,558,2064,2829,2827,640,8250
186,2231,834,546,625,803,432,597,1724,1228,1258,961,1359,1386,1268,576,8390,3446
187,1202,640,1255,509,521,502,690,902,2343,1299,3912,1372,2803,5646,15102,9363,6307
188,957,588,393,535,745,2331,399,11040,1126,16404,1422,5294,4669,12731,8699,13850,12562
189,1318,649,701,550,353,390,622,527,2297,841,2332,1606,12783,7224,16215,8754,5515
190,6106,5094,707,391,7920,3256,525,1562,1825,2029,2653,1561,8258,3612,15630,17746,16827
191,1253,676,1473,419,519,497,480,489,5161,1155,3932,9114,10798,4792,4305,19056,14519
192,955,589,406,357,378,422,495,670,1045,1178,1285,1166,1144,808,683,6184,687
193,954,710,415,369,392,567,561,851,1164,3321,9203,2949,10490,4317,8220,5033,12354
194,943,1170,2561,380,403,421,503,5939,2050,1682,2208,2635,5818,5076,4770,7538,8183
195,934,3716,466,436,648,624,780,1044,1528,2001,877,1899,9048,4566,5316,4048,3692
196,1309,890,3445,495,439,588,3365,833,1141,1400,2577,2599,4620,2763,6664,4884,4805
197,942,651,414,395,457,407,686,806,1482,1623,9539,2745,20207,12888,12946,18676,12891
198,982,641,4440,419,454,558,595,6415,8044,2364,2174,4286,13613,8321,5420,15656,17024
199,967,3041,4839,506,4085,760,858,670,438,9506,3370,6510,6577,5507,19450,14908,15385
200,950,1568,11536,577,1535,575,389,1397,1079,1716,5073,15359,16668,12986,17414,14450,14252
201,1014,703,440,426,376,442,486,1960,1740,614,1545,6134,6945,6263,14038,7567,10106
202,1069,769,652,643,584,601,598,869,1451,5068,4771,3485,5378,6771,15007,5889,6804
203,978,1072,1225,360,628,562,596,792,1185,522,1565,2787,6722,3371,6768,4815,7580
204,1017,665,750,692,415,1166,490,672,1324,1768,3518,11516,5614,4737,3736,24606,5199
205,1092,595,414,381,401,410,474,671,801,1474,905,1160,2113,5911,6993,6191,7096
206,939,621,432,471,431,1380,432,893,1299,974,2652,5817,3617,7243,9577,24740,9195
207,950,557,372,6199,1861,1084,473,1898,3346,10555,3656,12853,5280,11691,18065,3478,2431
208,993,680,415,414,416,9089,2835,795,705,3327,8015,4453,2310,7749,12544,17714,9936
209,10341,1646,982,638,611,1502,2234,1017,2319,1233,2542,3628,15699,9784,5229,12099,7541
210,946,676,406,653,940,361,425,734,977,2664,2085,2565,3361,4132,11640,7462,6709
211,964,796,398,685,368,444,419,1327,530,633,638,2295,3764,1438,2469,639,652
212,931,788,375,503,385,354,379,406,597,413,935,933,532,4942,515,2284,2358
213,1047,691,427,388,420,540,501,562,740,1081,5592,3875,2525,8228,14809,11851,12232
214,1062,573,861,1930,614,448,1963,474,478,3224,1514,2817,2000,3508,15734,8220,10432
215,980,627,383,409,352,348,2199,392,658,336,345,349,1726,339,6566,416,346
216,932,630,405,2965,440,408,367,3125,1925,1302,5100,1076,11847,13961,4753,8931,20397
217,942,10999,12306,714,460,899,6719,5664,2749,3356,3120,10165,7942,10968,12985,8021,5022
218,973,623,407,1518,363,1955,1854,963,716,1975,1144,1169,2099,2797,11096,13931,7537
219,3941,3869,1013,588,3346,2451,2434,2481,3157,3296,6944,1034,8665,15405,11326,12733,17303
220,938,591,374,376,360,438,403,2587,430,3367,2770,1728,4092,6283,4270,4757,5015
221,993,636,400,440,824,4293,1414,1198,2673,1800,4462,1076,6295,3940,14658,9242,6148
222,1084,755,509,447,3421,1091,499,1188,6036,1428,4562,3953,9304,17368,5291,16522,19661
223,957,929,390,618,779,406,381,3951,9336,5869,2352,3875,15959,3109,9302,12005,14729
224,957,717,396,2281,4795,460,2461,697,13905,2652,2383,5519,11177,17340,17561,13357,16784
225,966,652,566,590,1047,411,2722,5596,3583,3526,4284,7292,11652,11646,13333,26392,27200
226,954,660,402,355,487,1099,658,507,2404,659,1058,1001,438,1529,419,423,1302
227,968,570,518,439,1001,518,576,641,751,2931,2136,2224,5821,7170,8304,16720,5656
228,1052,637,502,354,670,648,670,2468,4999,1982,5586,1959,2950,13874,13654,7660,16695
229,930,609,396,394,385,521,967,754,1014,1810,608,1328,2656,2477,2154,2195,6663
230,1005,597,389,5056,469,638,1043,3204,3351,1160,3766,7238,7394,6872,4169,8880,13414
231,953,634,554,403,569,575,589,799,4256,6046,4352,2677,2599,9598,8378,11915,14416
232,1061,769,468,1689,403,861,908,1210,718,2054,2413,1697,6166,8305,9835,11420,6076
233,959,1161,414,1014,931,615,468,873,1087,1511,2487,1243,1572,1929,7127,6312,2885
234,975,720,633,734,933,729,1095,799,1217,1643,3292,3086,10093,4285,16278,15668,22423
235,963,805,362,700,561,861,472,530,1297,4431,2408,9683,8702,3936,5281,8037,7211
236,986,614,504,422,496,465,442,520,772,1071,1475,1364,3010,8415,10975,3960,2862
237,955,682,395,355,407,557,2520,646,3998,1801,1612,4337,3376,3082,10779,12086,12879
238,935,606,399,374,398,399,421,409,413,400,387,382,375,388,397,375,376
239,2411,718,595,590,419,546,717,3308,9747,798,2516,7833,3451,7286,11612,8178,8338
240,1107,1597,515,355,509,538,473,823,1927,1325,5876,6712,10018,9035,7270,23062,14899
241,956,587,375,678,352,572,389,516,604,7931,2198,1258,4262,2384,3926,5017,6345
242,1092,546,539,488,571,1770,1140,900,1135,3949,2111,8277,14022,11014,10523,8327,11699
243,942,607,551,463,471,483,591,1004,3946,4197,3757,4358,1841,3962,6351,9230,12572
244,1028,640,2101,367,684,379,410,384,679,2416,1018,4089,3102,2150,7622,7688,12388
245,1039,649,456,1036,607,2212,3820,1301,1525,3285,1496,7176,5072,15557,11902,12037,16299
246,1047,717,580,723,608,466,900,1001,2578,1164,2714,6362,1431,1539,9088,18231,6014
247,1102,629,790,520,355,493,454,784,1402,3597,5463,3788,5888,3571,7536,15830,14000
248,1030,640,556,411,487,479,5435,1757,1219,2088,4390,2796,3496,5416,17440,4983,10956
249,990,573,390,466,465,508,503,873,868,1390,1425,3838,981,3580,2488,2189,1407
250,933,612,458,410,377,487,746,751,2353,2550,6299,1671,1949,3911,8109,10641,15753
251,960,4982,615,706,516,3467,1335,681,1334,3384,2317,5144,5310,8185,13523,16245,4832
252,1037,601,2966,436,403,414,755,2306,904,2079,2576,3698,4113,18659,7757,11718,7801
253,945,585,449,385,1053,388,2129,642,1784,4130,4025,3445,4278,4046,2734,2389,2236
254,1225,599,380,2840,1433,646,454,751,727,2523,2818,3819,3948,2562,8029,3685,5528
255,954,538,362,366,354,355,360,357,353,358,350,354,354,358,353,355,353
256,992,728,524,444,387,861,3302,653,1877,943,5766,5236,7368,8289,6590,9499,12147
257,963,584,418,419,409,1324,761,847,965,864,762,1394,1687,3883,3002,5679,1339
258,1098,841,535,423,504,1215,975,1521,1171,1799,2343,2030,1713,4527,1350,4178,3332
259,1592,10412,951,1108,1012,8124,585,484,1860,744,1224,3393,13745,10669,8298,9620,4684
260,2790,649,1341,443,613,7616,661,2649,701,645,753,624,1545,5171,3494,2181,2007
261,1186,1027,605,2905,409,502,567,627,1183,1087,2656,1550,13160,14257,5838,11847,12266
262,973,686,425,390,398,465,428,479,454,462,446,437,463,456,434,454,453
263,949,642,872,1155,431,501,479,4504,576,429,1874,8035,1853,11163,7477,5066,8007
264,13976,822,12142,4635,7018,520,368,346,5015,369,345,348,344,7281,15003,14862,11866
265,945,605,374,361,355,362,363,358,352,354,354,351,356,350,352,355,353
266,1327,3434,484,380,5483,976,9557,905,1114,3106,9359,3338,2700,8736,6191,6484,4048
267,944,657,381,367,442,439,438,397,471,420,421,443,424,401,444,399,401
268,2494,675,405,365,528,455,883,1645,1861,1377,2900,1294,2775,1646,6030,17415,9720
269,1201,738,574,645,930,667,690,629,1001,921,1423,3116,2771,3766,1756,1743,7205
270,1126,857,387,783,727,458,504,729,852,2451,2050,1565,1765,1651,1051,1391,1512
271,1049,658,389,411,421,404,536,476,477,2629,2230,898,1320,1523,3022,5898,4502
272,1046,629,705,556,427,860,431,635,853,2844,1091,4410,1730,7451,6123,3179,12659
273,1077,957,1241,796,671,1330,1050,1216,1218,1168,3030,2238,3764,2387,7978,9426,9981
274,1002,631,400,381,411,669,941,1292,781,1558,2170,1188,1702,1481,6406,1338,1179
275,935,588,390,5647,433,379,515,1141,706,1657,3204,2693,2505,7840,4786,4651,6710
276,951,700,395,384,364,2395,1379,1859,461,587,1685,15133,2739,6507,4025,3564,4386
277,1141,727,439,382,468,370,370,598,407,600,415,418,479,471,483,399,457
278,950,575,399,375,375,398,375,413,396,391,390,375,374,378,374,377,375
279,1018,684,423,446,371,435,632,586,763,1187,4808,1658,1082,3335,2445,6853,927
280,963,12905,756,1017,4466,549,514,1308,960,6577,1440,2036,11828,10436,15108,9528,11535
281,966,828,462,381,480,6373,748,725,6251,4104,16111,12777,7181,10217,10399,11981,10638
282,1001,656,404,432,349,361,391,534,1687,1753,1534,717,1763,1041,4761,6351,4567
283,982,693,404,366,425,440,620,5087,3602,1590,3040,1971,2281,2532,10077,10192,12566
284,956,870,670,515,2829,363,2030,697,2049,928,1716,8504,2178,4750,3875,9128,8117
285,1025,595,470,360,385,781,571,545,679,1990,2945,6025,2923,2639,3200,6562,5646
286,1036,574,440,894,465,507,458,1039,653,776,3557,2420,5178,5955,8916,9201,8518
287,1255,883,571,359,461,378,488,719,2972,3350,6934,11675,5568,11419,12607,10327,15461
288,1299,701,390,395,371,389,546,435,592,640,435,1629,994,744,774,9577,2866
289,984,650,655,407,540,926,882,621,671,1058,2502,861,1106,2547,3164,3718,2317
290,937,576,413,695,383,475,406,766,2882,1155,2464,2806,1926,2671,5294,11475,6714
291,954,2169,420,360,561,436,455,363,538,1922,2951,855,1617,6012,6224,5636,4965
292,978,4521,607,548,2082,688,3369,2647,1705,13214,9960,3934,11516,3957,9697,12796,13096
293,1995,8188,1006,2612,408,702,898,12247,1207,8835,8148,4479,4508,6259,11108,29234,17014
294,970,582,439,386,418,402,5616,2732,830,2957,604,1442,3007,1297,12221,8069,8355
295,984,628,406,369,363,372,385,361,380,372,377,364,368,367,364,357,359
296,997,579,380,424,505,1239,435,488,884,957,872,2412,7325,2212,9613,6753,4570
297,992,652,429,357,406,393,10981,793,1598,10780,15629,4194,6258,7954,13743,15334,6516
298,930,556,13919,772,517,444,438,1245,1049,4166,6048,11856,6195,11553,9958,4084,9933
299,970,607,1329,378,490,957,2304,931,3270,3387,2806,3357,5928,3681,7503,12091,7327
300,16607,14455,958,934,527,528,679,635,1773,1756,1951,2694,14882,10802,6567,17716,13917
301,944,614,616,503,533,373,486,613,1286,607,2781,4034,3116,7328,4244,5948,1694
302,982,8050,669,416,984,482,1137,580,1455,1225,1333,6804,4032,9782,2381,16113,12814
303,933,1206,646,363,401,452,711,448,431,680,639,716,732,890,415,604,2412
304,917,593,374,548,372,422,397,367,2605,637,561,1044,1321,1565,1364,624,1160
305,1342,612,726,396,615,480,1024,675,824,955,918,1263,1199,5423,1033,1333,2556
306,973,637,411,387,416,781,413,666,748,786,1363,1580,8645,2593,9609,11688,4907
307,1325,595,411,441,373,791,632,641,568,734,859,1343,5111,5818,8362,7506,2630
308,1191,653,494,362,424,366,1960,726,1169,4903,11388,11276,5791,10660,9135,12797,7898
309,951,609,402,726,349,401,1716,1092,583,1228,353,574,1240,1562,1043,1417,1034
310,1328,729,442,527,545,700,823,1383,1026,2229,1684,2651,3135,2592,3145,2209,3003
311,1178,795,528,495,713,2306,1348,614,903,1195,5152,9475,5158,5109,5240,14709,16477
312,971,1026,444,364,523,485,524,688,15012,1811,13899,2069,11036,10473,8342,19122,17161
313,958,689,375,502,1245,1954,458,1307,1110,7263,5197,12000,3012,11326,10777,5182,12491
314,975,603,397,713,481,1403,527,926,2195,5458,15227,3340,6161,7836,12377,9518,8963
315,963,639,436,498,425,481,611,569,1330,13025,5430,4102,15719,26050,23802,13409,15620
316,972,606,460,365,376,702,569,665,1087,10942,11308,8441,7158,11434,7893,14337,8476
317,1011,1467,496,3177,400,1260,522,796,2368,5339,2683,8735,4354,12931,9870,10784,21230
318,13016,1220,518,400,840,1346,514,825,2521,2613,5208,12930,14900,13773,14970,16055,15128
319,1034,692,448,404,469,577,631,596,1033,1487,3186,2905,2555,13110,16053,4368,10557
320,962,602,380,536,421,8710,1579,2950,4717,1767,1644,3158,3878,13143,5556,3784,10102
321,1118,924,382,503,496,558,463,712,520,929,2515,3342,4325,4594,16504,4672,5070
322,981,568,369,371,449,866,810,535,816,2063,1567,1932,1747,8217,4307,3020,3230
323,940,617,770,395,561,490,397,534,1077,877,1315,496,756,1251,2903,469,459
324,968,564,390,370,458,606,563,1905,2480,4815,3503,15612,6462,14844,14172,11440,16549
325,1115,686,432,524,968,1127,490,491,955,787,1046,4557,9437,3982,15306,15691,19255
326,1048,710,485,445,498,932,2254,804,13480,1245,1488,6163,10566,13218,14457,14447,14050
327,1003,3664,639,375,1980,760,1154,475,647,4266,3167,15596,10411,17134,15001,11748,27976
328,940,8497,655,452,394,348,514,834,334,1758,3213,4308,1842,5242,13254,14394,14884
329,956,666,402,433,5645,1049,429,643,3270,3700,9233,3907,14825,8834,7154,13595,16609
330,964,900,387,1867,1125,572,785,928,854,901,8973,7324,12706,2574,9696,17411,13503
331,1133,2178,580,539,2616,525,1480,5219,743,1658,2707,6009,6921,13970,10956,14025,9598
332,1046,597,1200,369,6963,491,752,4872,2415,3994,3898,6619,5148,11760,7559,4201,10612
333,996,6046,905,582,3104,479,485,2496,3289,12378,13560,6872,6496,11966,8526,16748,16681
334,933,598,377,348,348,344,774,507,338,711,335,2424,343,348,753,338,345
335,991,554,529,357,445,455,600,702,612,1275,1366,3830,1013,884,1598,4039,1844
336,965,630,3672,486,614,385,2296,2444,3982,2009,7836,2575,2434,16405,7755,6781,17794
337,975,631,467,1810,1603,965,1237,1675,1765,1324,5615,14111,15238,10451,26740,8895,15127
338,1168,579,382,9733,9597,864,14699,2303,869,10876,4222,3867,5663,13332,8740,17523,12615
339,961,608,394,593,500,1684,498,589,5510,13120,2102,8820,8650,10106,7229,18920,11552
340,955,521,372,429,630,507,1469,1725,1577,878,760,1721,4799,1204,3773,7365,7324
341,1015,752,4764,3086,551,460,649,4123,629,3217,1401,1056,3563,13860,10543,6061,15825
342,983,632,393,373,497,395,441,871,4447,4842,3880,3075,2928,2911,8764,12457,5320
343,1785,1749,1099,1582,417,505,428,821,771,1044,2343,2808,3135,5737,13335,10435,3350
344,4106,671,6651,2796,6246,3894,582,667,561,635,6683,4564,9429,3583,6059,6375,8307
345,960,599,1438,464,383,627,843,945,464,1843,6958,6396,9605,9060,12939,7093,11039
346,1049,2922,14435,1102,423,725,7316,697,2011,2913,8530,14072,8968,10867,5489,20636,11864
347,944,569,1130,1106,351,674,565,2010,11392,2459,5055,6097,7064,10395,15295,8864,13653
348,931,594,404,421,1340,1129,424,985,1063,3126,2961,2183,5421,2128,4979,3359,14607
349,961,604,438,387,405,401,622,951,806,1274,2458,2266,5116,7332,7722,6129,11173
350,952,677,529,403,815,2450,1748,2098,1036,1516,3898,5222,2298,6742,8527,8430,11262
351,1383,1230,417,487,492,749,502,634,967,6482,12176,6131,4899,8031,11091,12197,15291
352,1148,601,527,381,418,525,499,490,1869,758,2181,5079,5107,6721,8385,7313,6293
353,982,589,407,662,464,658,1727,751,1642,4579,2919,2466,7007,9016,5118,16292,9056
354,1473,714,391,386,429,425,811,726,2377,808,1157,11779,6356,8412,7341,11275,7967
355,982,739,451,479,421,496,1593,908,2106,1515,1044,3346,6600,4443,21828,11041,13411
356,1027,548,487,424,415,614,717,1325,1674,3839,759,8278,5728,8258,10717,20398,9679
357,995,1532,429,889,6145,3940,724,427,1344,1145,5239,4087,4368,5588,8184,6701,10072
358,943,6496,538,430,2155,361,478,5327,2057,832,4108,5291,1536,4869,15749,7438,13257
359,970,721,391,886,679,649,2654,1726,2695,5577,5937,1265,5155,3055,4458,6342,4673
360,965,634,487,399,481,386,482,1411,851,1678,764,675,1286,4965,4384,1632,3086
361,959,614,463,694,636,410,2429,648,2220,12884,6210,6252,5478,6678,7899,9320,9662
362,1361,859,477,464,348,455,498,491,638,1210,1278,1194,1040,1115,3787,9688,10696
363,1413,1282,485,789,428,540,612,2739,952,9167,8291,2732,5787,3080,11989,9611,6347
364,1053,1173,600,1452,500,443,483,1493,1630,4586,1007,3518,4186,10137,6961,5238,8185
365,941,699,407,407,375,400,494,507,3241,6634,2593,1425,6135,6819,4240,3945,2140
366,958,637,459,622,363,618,544,2210,10595,6555,1707,1952,3159,7785,22611,13690,15092
367,955,17267,8229,8612,642,7992,2301,11818,5003,3426,4366,7984,7178,25609,12625,13760,20621
368,942,597,423,396,1004,407,3883,4133,597,4410,758,4522,4385,6971,7132,7961,6627
369,960,555,368,361,352,385,380,455,373,1047,399,460,1809,1318,2283,412,2142
370,1160,718,452,5427,533,442,1358,626,1521,5925,4641,11778,9863,4686,15029,11114,19745
371,1251,781,755,367,530,579,6074,395,4067,1146,860,6354,3660,5680,4560,8247,7094
372,958,767,431,569,605,1020,1710,4272,3322,2288,3762,2725,9585,4484,5877,14681,3641
373,986,629,384,447,606,463,814,1398,812,1610,1575,2143,7929,11083,4250,4922,7955
374,999,787,656,771,2684,470,609,1823,739,1474,3216,9289,11807,16591,12836,11247,18597
375,1072,643,394,366,469,402,780,864,1758,8244,1258,7615,8305,11353,6797,4996,12240
376,958,692,2511,518,475,368,493,1451,876,1708,3276,2998,2883,2280,9917,4113,10315
377,948,673,416,358,423,414,537,912,632,1075,753,592,776,1050,3276,545,4064
378,973,983,4105,1713,365,565,8514,4352,1492,5338,6368,16664,9698,20976,7374,20019,20503
379,962,889,486,435,415,535,475,2399,1143,932,1599,784,10206,1451,4473,10030,6891
380,11883,14532,8286,10736,709,437,9801,2709,627,12428,8005,10009,11529,20623,17529,12579,16547
381,1014,899,2343,2597,356,411,676,718,768,2184,1149,2809,3951,4923,4054,13280,10862
382,941,646,419,408,414,438,512,524,11142,5399,599,6064,6463,582,13465,8501,1509
383,1069,713,399,364,445,650,1368,2363,829,2774,1759,1893,4664,3623,6050,12410,7417
384,1038,3265,640,430,361,368,429,3768,3183,3772,2531,3257,7043,6133,3427,9623,13711
385,976,592,434,407,397,399,625,841,3706,1838,4392,2477,4280,10703,16853,15629,7250
386,958,712,1400,771,380,414,1247,3414,714,2152,2052,5264,7262,5669,5976,6913,4062
387,1003,606,404,423,498,368,613,5931,1154,3547,3164,3072,4567,11836,8740,4908,12269
388,959,610,518,439,391,457,495,606,624,679,570,585,587,560,579,558,553
389,952,646,423,2064,407,397,528,445,861,841,762,2455,1635,5788,7705,6617,11604
390,986,1161,391,3011,684,656,548,1101,781,873,1814,3039,4582,5062,8173,5420,2633
391,1392,619,498,512,438,376,487,921,833,4495,3174,3713,2249,9539,6989,18617,13034
392,999,686,698,577,361,906,409,624,641,768,1764,2481,1598,14965,9802,11872,14520
393,1048,570,573,420,396,492,985,7004,879,10905,10414,1726,2209,2949,3682,2561,7420
394,959,586,523,4900,2858,393,468,1377,2282,938,5659,1855,1827,9351,14054,7472,6427
395,1174,1215,415,559,465,516,569,1847,5820,3368,3008,13364,8095,12960,18695,23400,13638
396,957,646,391,355,358,521,541,676,2561,2264,670,1057,3261,15833,1625,1695,1749
397,949,709,389,354,479,577,557,695,3667,7585,4272,4194,2392,2965,7720,10270,9606
398,1683,742,867,1439,1616,621,424,804,3111,1985,7034,4433,10738,11498,6941,20277,10787
399,1168,678,1533,492,7708,1472,994,8278,1810,3359,4132,5710,5979,24993,11434,22828,9414
400,1037,710,396,459,463,412,421,445,501,798,683,758,891,503,1990,448,446
401,1007,850,407,410,438,500,592,1289,3524,1178,5503,2001,7759,3248,5307,5497,6194
402,957,673,388,353,369,643,510,409,2001,411,411,866,437,463,433,4674,403
403,986,614,493,443,382,435,554,545,833,674,822,716,754,722,658,684,664
404,1226,1650,417,348,552,1308,392,2987,1045,1156,1724,3423,6033,4879,5554,4417,5695
405,945,4031,507,3803,364,757,467,555,1935,1408,12193,4155,13904,12255,14454,16252,15093
406,934,579,3687,1032,394,426,378,626,1217,2927,3359,7630,2228,2410,3241,8134,2728
407,926,618,405,380,1192,1500,786,805,2652,5785,8968,2439,7984,11188,9586,5719,17500
408,945,663,381,550,374,702,1940,683,737,1528,1614,1409,2438,1331,2835,11358,9816
409,1244,2240,2428,376,386,7744,513,1356,2080,8139,2715,5996,7528,8890,6839,11002,10468
410,1117,632,546,429,418,432,667,431,697,692,1722,2526,4457,7787,4712,6327,3985
411,3870,5654,761,392,465,712,644,4771,2905,3077,4487,7395,8178,13222,6591,7968,6581
412,983,576,387,2146,451,562,488,1060,1530,1650,1390,8545,5547,17841,7772,17886,8523
413,948,674,403,355,385,388,362,375,366,355,365,360,363,353,358,356,360
414,946,631,387,538,991,411,1152,373,507,1161,633,1669,1419,6611,1396,2478,2738
415,1013,850,6663,1182,5713,1175,1020,1247,3090,4830,2266,7178,1752,12026,22539,17532,13229
416,986,643,379,414,360,408,409,810,664,1246,7647,4309,8115,3716,8145,15956,16415
417,954,633,383,353,1170,462,435,434,614,1057,660,1412,544,1481,671,3516,543
418,1057,759,477,453,388,463,736,420,966,651,760,672,689,678,644,651,616
419,995,721,459,488,414,363,429,570,5154,1127,3095,9633,6593,4630,5431,9365,8540
420,942,2383,430,388,662,1432,899,477,470,765,808,939,907,3364,2359,2174,9284
421,946,587,524,503,686,488,731,1330,1840,2585,8368,3917,3229,8040,10294,10431,17225
422,946,657,6248,437,5302,601,538,1889,4705,9541,5581,16127,11321,11246,18228,17232,16221
423,1199,1302,404,409,663,720,1098,828,2977,6955,6045,13403,8557,4429,10504,16108,11333
424,1020,716,506,656,450,690,940,3190,5285,4859,4024,4501,11723,10266,9536,19464,12917
425,1043,619,1345,354,561,653,1874,454,1332,992,1782,6235,6786,14357,7752,13481,12018
426,981,644,398,366,424,382,406,476,500,458,472,463,463,442,450,444,409
427,1437,691,915,382,391,707,748,447,730,1104,770,1454,3136,3226,7898,11289,3010
428,1011,728,394,393,4111,538,1898,1195,2260,815,3105,11939,5825,3560,17583,9367,13818
429,951,635,742,500,2682,1902,1179,7307,1340,3390,13141,2286,7041,14012,17203,28868,20785
430,992,644,378,371,545,406,443,642,1277,1383,755,1004,3838,5550,680,5328,6689
431,953,653,391,369,367,378,379,370,386,366,367,363,359,359,362,356,360
432,940,726,462,481,492,532,502,636,1134,1237,4256,2212,2984,6278,8618,4539,7846
433,1015,587,565,1517,443,533,426,415,858,824,3404,4808,1428,5657,6033,4855,5169
434,1225,600,508,399,487,516,581,995,932,3750,4744,10570,12163,13876,13193,22242,13637
435,942,1270,2771,394,8933,771,4347,544,562,1081,7089,6760,7140,4695,12556,6204,11174
436,1002,681,548,390,488,526,403,983,1186,1985,7745,9414,9070,9195,7217,23114,6452
437,1132,649,527,370,2466,6721,858,824,520,668,10365,2398,5654,6641,8013,14857,10344
438,966,599,378,353,980,4112,6849,566,7661,1511,2780,3327,2278,3600,10404,4108,2089
439,993,594,385,2796,356,5754,708,686,4856,609,820,8538,9214,8713,2467,12356,8753
440,966,669,384,398,385,393,413,398,386,376,368,400,383,392,384,384,367
441,943,595,435,388,551,546,618,872,689,803,1004,5447,4828,5757,2647,6323,990
442,963,617,398,364,1064,398,386,1251,715,665,1395,1136,987,651,1008,614,871
443,4123,4492,514,374,403,746,725,818,4384,983,1374,2303,7252,3270,7924,8046,16393
444,1081,767,466,439,509,477,495,540,731,723,691,665,656,653,653,644,661
445,962,629,507,458,690,437,420,449,739,1882,1258,1982,11838,4619,13111,4925,9296
446,1074,668,424,393,393,391,385,405,400,401,402,405,399,403,420,387,383
447,1044,1035,1121,847,628,413,479,437,669,683,1146,1283,3733,1302,9443,2224,2868
448,1105,2970,712,2057,367,436,409,5431,1416,2125,11149,2231,11846,8303,10948,11127,20372
449,1003,3222,3556,411,367,1014,413,2356,2386,2585,2087,5010,8819,9301,7587,22934,17395
450,1049,662,392,1344,442,450,1458,1652,4738,4968,3773,10988,15770,10175,10375,9279,13985
451,1919,1071,442,477,437,367,598,628,870,627,463,1351,743,1892,5713,4518,7316
452,980,684,390,396,775,536,871,1029,1197,922,1227,5124,5042,6036,3290,4469,9314
453,959,617,484,1181,582,473,1274,488,448,1336,3586,4606,8867,5044,9482,15886,11011
454,993,1275,419,470,457,4962,636,646,1070,4411,5125,3001,3634,16549,16684,13226,21607
455,974,684,537,424,438,511,739,603,964,2975,8229,1702,7678,13649,10258,5888,10064
456,948,563,415,389,376,470,9001,863,739,1102,6448,3206,6287,6870,12653,6675,13292
457,932,630,1036,428,458,1058,586,949,663,804,2087,1846,1032,1378,4944,3229,5261
458,954,621,564,434,543,399,374,515,757,756,656,655,610,664,677,671,706
459,960,661,636,459,417,444,427,680,4324,1726,1521,1762,1939,2411,2600,8975,8960
460,970,783,488,382,1507,1365,421,578,517,3400,4793,2420,4965,5475,18099,7191,16295
461,945,847,684,488,617,669,4391,1437,2774,1473,6211,10479,12294,7935,9925,15872,11332
462,1023,936,425,849,748,433,562,754,478,828,1457,4918,7422,3833,6208,6618,6835
463,1063,630,477,921,387,1124,570,10111,841,2434,11836,4324,1667,9885,7968,14230,18449
464,959,606,408,396,538,492,740,1381,1548,910,2868,3375,4142,4133,7712,9261,13917
465,970,626,431,409,1209,1482,1267,1693,2103,2923,4895,2921,9223,15781,9066,12754,11618
466,952,565,367,364,353,354,366,355,352,350,353,349,349,353,350,354,349
467,1176,1542,487,709,525,551,502,637,819,1159,2113,4699,3824,2810,3424,2144,3560
468,931,561,372,358,350,359,408,441,389,364,362,363,361,360,364,360,362
469,947,607,397,371,493,486,711,794,609,966,2171,1228,949,1661,4965,2011,4512
470,996,597,396,526,402,606,386,741,937,1876,2547,2850,2195,7877,7958,3068,5198
471,1178,623,444,708,452,1016,448,1570,902,7481,10413,6413,7130,10660,7473,17814,12023
472,1065,676,410,1900,1667,2016,1355,543,7147,2413,2612,10147,19182,19581,6502,17488,20426
473,969,555,371,365,437,373,704,490,697,592,678,966,642,777,565,3655,465
474,973,575,385,351,354,356,362,354,356,354,356,353,353,356,352,352,356
475,937,576,372,352,382,971,731,1796,561,1701,3250,917,5968,3174,8956,10901,3247
476,943,568,390,369,357,427,385,404,843,1725,436,383,796,371,423,5003,447
477,969,883,519,828,384,628,2620,858,1547,1704,1248,848,1614,2499,6562,2563,1885
478,1033,534,378,427,406,424,491,11140,927,1507,710,3415,3730,2597,4079,3561,7783
479,956,617,1221,403,756,392,1736,988,722,1278,4064,5625,1514,5037,8920,14822,15560
480,1009,662,468,426,378,488,554,471,481,610,631,651,601,552,572,568,517
481,1065,693,478,394,451,878,1644,1377,2372,7177,1792,1586,16793,8902,9384,6714,22193
482,992,672,435,643,655,2051,554,7103,7460,1679,6984,7420,10920,12305,14741,16033,16811
483,974,620,385,356,364,362,388,3437,388,1431,1379,2033,2615,1816,4298,1550,3953
484,11682,3393,11247,14041,7172,10273,7240,17610,1754,3005,6299,6741,4066,14509,11909,12262,10374
485,978,724,568,455,546,386,1715,1360,2115,5036,5339,8903,9882,10965,10352,13456,16248
486,3661,755,424,452,433,423,456,508,2449,1363,5005,2832,3750,4305,4168,8090,11632
487,1011,656,404,436,548,392,587,628,717,1482,870,13079,3402,4952,2202,5770,13272
488,1800,1420,808,881,3586,1712,983,1639,3307,4050,4284,6060,11551,13539,15242,19273,14216
489,950,563,369,367,8203,3660,508,538,3069,1874,7061,4861,3443,3530,6603,6216,7486
490,2839,5717,894,420,486,1059,3230,878,712,3405,10153,9715,9490,6315,9783,26723,17389
491,1037,628,809,564,609,934,2870,660,1984,3605,3353,6717,6364,6826,6276,9785,7122
492,1193,780,579,492,480,1043,425,631,1346,1742,967,1918,3174,1029,1056,11619,1948
493,1066,837,436,589,438,391,552,842,1710,1304,5405,1949,2549,3017,12315,4890,6548
494,963,593,538,9687,532,441,462,342,878,335,9676,1662,350,6721,399,14635,12589
495,2279,700,411,5155,452,3550,938,2906,1872,3575,3003,4027,2995,3844,10771,10638,5944
496,983,1011,1258,368,429,369,436,1088,4593,841,2839,1784,8221,7422,8885,7664,15056
497,1000,716,451,549,441,556,2600,1818,3275,4071,11749,1333,12142,21344,12089,20695,22015
498,945,585,900,522,565,394,696,10741,7380,2042,16902,8608,5053,9037,12179,14278,8024
499,951,674,412,5561,529,378,7178,746,5840,1332,6081,15209,4576,7117,6673,9118,10892
500,977,566,385,466,390,445,453,444,394,438,420,418,390,373,402,394,396
501,971,2918,530,2375,557,471,359,7247,2930,2321,3547,1241,4560,5017,3840,19034,20243
502,1559,734,569,383,4165,674,500,2839,1938,4630,8101,4852,12658,12366,20695,14139,18493
503,944,3642,1335,3894,476,371,1208,2805,2101,9222,2573,2380,15717,16720,16686,16016,13264
504,940,682,422,357,663,1015,517,983,1460,1033,746,791,2676,1031,2058,1990,9283
505,967,588,366,381,449,481,471,798,654,852,738,907,5052,927,11859,3412,764
506,959,645,402,376,384,414,1279,1047,1712,1678,1377,443,1420,4497,10912,10360,1338
507,967,584,385,432,353,406,1023,3530,2013,2102,4568,6090,1150,4912,6439,3817,4457
508,958,684,5144,397,570,406,462,1028,1278,1578,2047,1468,1838,2520,6985,9832,11614
509,1007,606,392,1726,410,1435,1451,613,1819,1383,8367,7672,6583,7495,7528,11046,13933
510,940,587,766,458,434,394,874,554,963,966,1152,4915,2836,1985,5347,2203,1018
511,1228,1573,413,563,349,1197,404,2092,2717,2911,10806,12223,15748,10886,21016,8954,21588
512,985,763,401,453,652,353,570,496,5295,1511,1051,7266,3102,3417,4171,5537,5349
513,978,645,401,862,8665,1742,460,847,621,3062,12139,11791,4770,8769,11096,10209,16360
514,951,601,407,377,365,540,441,690,645,582,1441,2648,642,1731,7931,2678,2580
515,934,679,477,350,845,4519,3578,2794,1725,2423,3456,3604,3124,4691,5217,9695,8194
516,934,651,387,375,385,402,1566,5726,751,506,5090,3716,3614,2539,5786,2881,3660
517,4110,888,474,365,347,1825,402,2382,2899,1327,1441,10290,1595,2548,4187,2188,2568
518,1015,663,396,365,365,380,571,718,716,847,704,752,458,484,626,6020,4196
519,945,648,398,522,400,2469,707,1064,5704,4125,2204,4264,7103,2581,10149,8490,6540
520,948,548,594,546,428,415,483,612,561,3106,564,800,2040,3672,2103,493,530
521,950,625,1509,352,557,632,706,893,531,6978,6406,5279,8649,3268,6570,8142,6335
522,1040,2629,6174,515,1039,372,407,7601,2379,1083,5865,2534,7536,9782,8467,6738,8634
523,949,720,407,349,2260,3770,4600,2932,939,1387,2307,2524,2262,2175,7556,15687,8466
524,936,661,389,356,472,532,1706,2688,911,4170,1099,1991,8612,8828,3569,5331,14876
525,1130,743,560,399,662,847,908,673,498,1577,2047,3837,5407,4603,9376,10757,4418
526,943,582,393,875,384,366,457,947,679,1014,1060,1145,2736,1512,641,1769,863
527,1070,703,468,571,587,508,578,534,8964,2848,4564,13689,7671,15252,7127,16957,17028
528,962,674,504,500,531,1767,2137,3184,706,5693,1202,6198,3454,3306,7284,13215,10430
529,1044,704,592,569,949,437,414,605,1556,713,2048,1180,1249,1301,1010,852,2001
530,955,618,374,417,506,428,677,859,2542,1997,4176,4862,5010,6766,24115,8949,22778
531,944,614,378,348,349,346,346,349,345,346,349,347,345,349,346,349,345
532,954,621,389,360,372,387,511,491,585,430,2024,431,764,3477,410,10044,2496
533,950,2268,937,370,569,750,562,784,558,1626,3508,3693,3275,3445,7008,6062,7025
534,1290,943,1068,1928,2151,716,992,718,1049,1480,4017,7386,6290,5962,6496,6313,5461
535,942,691,392,388,410,489,439,536,672,538,3743,2816,1214,1768,3139,1453,1511
536,1004,614,5521,630,674,359,591,650,1920,1807,1265,6912,2597,11204,8999,10417,9790
537,978,650,443,370,398,416,2749,617,1297,1460,1043,1409,3387,7011,3121,10903,7628
538,963,628,404,382,413,401,1163,1208,1770,1300,1000,1388,1095,905,4095,12446,4095
539,946,666,584,368,368,522,9455,2835,2238,8895,2330,7461,13750,7216,14805,8213,22036
540,1082,852,490,476,749,702,756,873,3948,3004,2884,13873,9615,12230,14833,11330,17108
541,977,717,397,357,414,403,1143,431,2606,465,1769,1122,1316,1360,4137,3587,465
542,950,537,809,345,356,611,2110,1094,1215,643,2611,3727,1873,5825,1240,8914,1293
543,1157,606,747,659,618,644,627,3368,5297,2898,2852,10354,9027,7288,15285,19668,14879
544,1039,679,443,387,408,382,1225,540,2410,5517,1339,9105,6524,3973,6061,5365,12262
545,978,719,405,550,389,407,496,1514,486,963,1094,621,494,9916,2825,2289,499
546,1132,606,383,401,427,4843,1104,996,1389,10275,2558,4890,5321,9781,14126,14571,9058
547,1028,747,442,481,424,485,505,1072,908,2865,3734,3644,6693,7021,6888,23564,13536
548,1022,663,421,472,407,363,937,591,526,1312,730,1817,1782,3432,2106,7794,7415
549,2199,799,394,4259,456,539,709,1720,1199,1408,13264,6367,7548,3814,11297,9835,13127
550,965,645,537,467,517,377,521,1379,942,999,1909,1482,3426,3998,1815,2350,4273
551,969,672,399,437,1132,1680,583,1887,3321,4358,2760,5354,2704,3146,10944,16565,8218
552,970,676,407,530,419,411,515,811,1307,3964,2526,2350,5814,5189,8548,8107,12465
553,1775,588,1951,387,401,2143,803,2566,5040,7716,5834,6547,15440,15911,11182,23856,20089
554,958,2693,402,3758,2665,977,2555,1017,1177,1891,1855,2211,4843,4351,2674,5280,8318
555,979,651,422,391,461,649,642,2928,1371,1676,1324,12330,7484,5500,12542,5307,9879
556,960,823,437,464,392,884,4557,1390,1620,4517,1054,2086,17866,11134,12585,13712,11561
557,1008,7367,4886,465,479,463,1706,1154,1068,2882,4161,4579,8049,11833,14952,9409,7240
558,1427,668,430,410,595,360,650,471,725,1100,569,9098,793,724,4921,8529,721
559,1315,816,374,8490,894,1021,480,923,505,820,478,1149,1024,989,2556,818,9379
560,959,622,488,357,2304,741,365,397,1674,684,1385,5399,3559,3897,11032,9572,6518
561,959,576,380,504,682,466,415,505,684,384,789,383,520,381,1343,365,479
562,960,715,784,409,526,367,628,461,513,630,695,638,667,586,565,538,537
563,963,650,461,416,587,692,547,579,762,2399,1970,1428,1453,1333,2863,1123,1382
564,952,627,421,405,363,427,456,561,1381,1330,2569,1121,7593,4854,1908,11460,1626
565,1032,7786,1017,7744,483,794,558,1064,11221,11033,8033,7697,13692,14282,9751,16503,17402
566,955,602,417,373,441,1822,386,2218,1541,4293,4836,2147,3567,11335,7970,11090,9491
567,963,682,392,387,388,672,768,873,1368,939,1102,4193,1326,955,3175,1685,9952
568,960,1332,498,545,726,549,1374,1325,525,1160,2663,4357,4216,6914,3663,5036,4685
569,952,691,450,397,356,437,3240,489,521,978,516,7182,1862,7938,7098,963,2144
570,955,1632,397,908,615,364,1063,698,3318,973,1594,1692,1740,1461,6552,4474,1339
571,992,676,549,420,544,370,380,630,1159,2777,2824,4829,5316,7033,5734,18238,6397
572,945,604,383,926,343,360,345,399,343,5346,1872,1944,4131,5441,6077,478,368
573,952,669,542,1253,637,494,427,805,1261,1297,691,883,893,3818,7429,1648,2898
574,1439,597,467,424,417,537,988,603,868,580,4206,5198,12039,14748,20229,11662,15203
575,5488,1073,419,489,373,398,380,899,5110,2633,2060,3746,4123,5883,12008,8480,7938
576,986,6559,5807,2073,1838,4291,473,1418,909,1163,2308,1057,6139,8126,8450,20575,14097
577,1052,664,5069,1918,864,998,620,1254,979,803,2456,2625,5022,8440,11438,10932,5510
578,1047,723,424,813,460,415,927,956,488,1443,1754,2515,2469,4157,3405,1643,1352
579,5210,782,423,348,1297,1365,558,852,1480,9405,1649,1328,862,8714,8245,10511,7775
580,1167,644,532,1438,351,923,1934,5893,1087,4584,2527,4499,3402,6065,21168,8185,11572
581,1177,800,524,2326,403,382,413,6516,1607,961,3733,1032,5104,8935,5496,11625,10720
582,961,575,454,1030,733,540,492,543,1142,9081,8130,7981,11946,13024,11245,4833,6570
583,952,747,496,425,423,1007,479,1144,555,2531,992,496,1908,1907,11001,2367,5223
584,954,577,389,375,381,443,1475,537,533,546,752,12989,5871,6773,6215,934,495
585,983,797,407,702,414,441,775,1550,1017,2780,2708,2458,4358,4704,9930,11747,9082
586,948,596,406,368,597,1098,727,577,868,1252,1099,1425,1810,1272,7721,9183,971
587,938,675,424,1058,536,564,510,729,790,1320,1619,2373,1696,3116,9321,4156,4205
588,1411,771,749,1769,433,753,1176,1084,1970,2305,3387,4771,3372,8657,7990,6891,6257
589,960,616,608,3157,485,357,503,913,9208,5248,2525,1518,3137,8965,13370,6544,3530
590,968,580,397,354,1727,352,5175,5210,475,1678,8555,5313,11846,6174,8211,4434,8655
591,7193,793,3164,4332,3308,897,660,476,1713,1189,2004,14321,4179,9894,5968,5369,9845
592,973,618,423,3051,2322,1856,731,7862,1036,745,2142,5493,978,10387,17405,4799,19321
593,987,706,411,1231,1242,546,699,958,828,1074,1706,1899,1649,8447,4747,6478,2061
594,929,759,396,377,345,345,435,341,2962,834,333,733,787,336,9563,6128,413
595,1109,722,508,467,700,2019,1385,961,2215,1116,1659,2693,1686,3320,1718,5808,5071
596,940,661,4862,1158,2281,744,618,2356,5811,2098,3127,883,12198,1972,16102,15969,11872
597,945,1181,972,452,408,417,471,756,1027,924,2144,508,2352,1584,11697,1826,1580
598,1086,4885,665,668,475,685,518,1753,1149,4206,2302,4048,4614,5233,5460,12611,16225
599,1002,649,424,451,477,483,565,1751,1303,1362,3677,9482,8931,5914,8405,4458,7065
600,1435,878,532,398,696,466,470,905,1945,3727,7231,8824,8373,6991,14070,11400,10885
601,949,1077,630,557,540,536,2701,597,1495,4356,5586,5854,4062,6614,4305,6629,9567
602,958,669,562,896,799,438,540,464,882,1121,4948,4009,10422,5095,15753,19225,16340
603,1010,816,686,557,2020,500,766,1925,1821,5592,6856,11363,11477,14457,8146,15425,15372
604,1028,634,426,363,416,410,427,425,470,528,468,431,429,430,424,426,406
605,945,649,522,686,522,525,739,925,3130,2226,3338,3945,8862,19107,20635,16366,11238
606,1179,690,631,510,1023,365,355,632,383,862,690,5384,2845,6452,8282,6705,5957
607,998,638,602,589,435,6612,578,5577,988,1210,12174,14982,8346,8740,16124,16663,15048
608,953,708,2266,433,708,596,2601,1563,1119,10342,5244,2995,4184,5877,5885,7730,5743
609,1050,620,416,401,6545,807,375,636,726,4031,1514,2724,5824,5146,6026,7210,4514
610,1235,775,602,462,614,764,1656,1361,2459,1558,3868,4898,7273,4478,9775,9447,15756
611,980,666,699,353,386,2784,1005,571,974,1703,2080,3472,3019,3604,4467,8693,12994
612,1466,801,628,773,407,370,504,615,1918,2961,4062,2155,4475,2181,3187,7740,7236
613,995,1024,421,369,7534,3411,503,689,3129,2545,6949,7164,3164,3912,4777,10396,6813
614,965,619,409,397,349,502,1145,377,1400,2633,6745,5613,6879,18616,3510,10692,5282
615,1066,642,476,358,468,378,534,525,592,607,568,1099,1038,2544,1970,498,1665
616,1025,651,1008,660,422,1908,917,848,19449,5487,4925,21104,11436,11666,13881,23279,22041
617,955,630,425,468,660,1020,1363,796,1170,706,3084,2807,4868,5048,2693,1718,1451
618,1023,597,810,372,396,411,5623,1608,2868,2209,8076,3795,6321,3302,5494,9484,11644
619,971,580,369,358,360,378,377,509,369,359,521,1092,559,521,360,457,449
620,955,814,979,430,677,516,471,998,1312,929,3648,2851,2349,2105,2292,1892,2184
621,1100,679,398,1473,492,368,1016,761,818,1148,962,2170,3189,1588,5606,3047,2046
622,965,609,407,370,385,427,383,566,602,3635,634,1647,1940,1348,1653,3245,758
623,959,597,396,394,691,356,488,913,532,779,468,833,862,2783,1390,6303,2770
624,1138,1524,567,868,469,467,384,1153,1946,856,686,1127,1687,13544,2363,10665,8139
625,942,617,508,4758,795,4761,719,704,734,1763,1598,4018,2252,7315,6633,12668,5642
626,1060,606,414,359,472,995,4828,2220,1285,3890,4965,11102,3779,4519,12122,8399,7176
627,1280,627,380,560,352,410,781,394,403,664,807,2218,4786,28763,3060,3592,1067
628,1016,631,417,465,437,640,514,554,1039,1132,1030,1066,794,885,930,874,744
629,1095,631,402,521,399,516,554,2943,2788,1162,1953,8765,8655,8928,17343,9339,6982
630,946,621,376,398,345,346,451,342,401,344,346,395,345,345,349,373,368
631,1034,575,447,376,425,947,665,986,1148,3661,3108,2746,10608,15472,5589,12519,11630
632,1009,594,408,575,579,499,2081,1484,1446,5585,2628,7110,3535,11743,9224,18673,12125
633,996,573,384,432,540,365,525,475,639,2268,524,507,1823,2261,1883,1948,1279
634,1075,770,425,392,486,1230,712,564,595,5159,3059,7890,4027,9685,11345,5471,14558
635,947,634,385,355,445,387,515,453,493,745,570,586,545,527,487,501,484
636,974,648,475,392,1447,1355,3457,515,1226,1140,821,1500,1680,9408,1091,20612,7370
637,954,712,447,391,411,432,771,442,4639,691,9637,7239,3941,5235,6346,17165,9844
638,1251,10193,728,2929,733,493,1858,1546,434,3759,2998,8764,5173,9654,6808,6499,8052
639,936,587,463,404,485,373,556,431,559,565,722,520,442,478,529,431,501
640,2827,787,560,603,761,614,1573,1301,1711,5697,9663,4968,9871,14779,13137,11295,9501
641,1211,580,405,704,419,419,507,4652,1874,3328,2520,9018,5493,6280,8122,12029,21062
642,939,530,906,3006,2042,986,1053,1548,2111,16975,2820,4247,6624,15203,11358,21320,23400
643,991,1463,404,351,478,2276,1599,1739,676,1065,1695,1782,4314,4678,14752,11697,3207
644,992,644,381,760,6240,431,1168,542,717,7835,1898,7261,5073,5993,6386,15819,15717
645,959,574,582,371,1096,499,590,607,692,732,1905,5567,5126,4120,1839,1488,1420
646,971,707,383,651,639,536,609,633,3140,9720,7310,7978,11544,7393,17908,12521,22032
647,1342,854,456,425,802,1346,561,2407,3796,2867,6086,6427,5571,11888,14785,13859,21941
648,1171,632,495,565,456,622,932,1885,829,1421,1717,2156,1629,1261,5252,7477,3686
649,944,585,373,382,366,504,371,756,2859,745,1027,1542,2384,1199,6565,4252,1124
650,1011,715,388,431,388,421,431,780,830,1627,2425,1818,4569,3481,2890,3166,7691
651,941,536,503,608,389,607,561,782,2122,968,1402,3535,2412,3552,3029,11985,8739
652,1625,1344,962,571,536,558,528,1239,914,967,3136,12709,12960,12025,8148,8811,10901
653,950,623,448,351,408,431,930,442,859,972,1493,2093,1108,11014,8261,6094,3838
654,1267,675,413,740,353,537,977,366,726,522,1453,1684,2002,731,1422,648,894
655,3531,711,411,365,428,366,15325,1533,1856,2734,7840,8668,7565,7321,12408,11775,13101
656,940,615,1799,568,520,480,1191,515,2072,3759,2412,3608,7609,5990,13476,18687,7966
657,985,648,424,370,354,377,364,368,359,370,381,373,373,357,361,356,356
658,990,559,362,928,680,399,447,1335,2069,3554,2035,12809,8585,7776,8721,6680,5751
659,3396,1068,425,372,395,420,5593,564,1185,2973,1603,5150,4249,6713,11923,10091,9279
660,972,680,428,397,368,639,371,516,628,822,1101,832,958,764,5417,656,605
661,1110,617,454,350,464,518,498,426,535,545,547,492,505,552,514,480,528
662,948,612,426,2268,1045,473,2156,554,3079,1245,2578,4362,6569,5823,14523,15330,21348
663,1593,1324,2922,509,433,716,549,846,1442,2473,2871,4014,3339,3857,6950,15647,10567
664,962,852,425,696,1108,614,4355,1967,4320,14301,4580,2177,12622,10107,10970,12714,13272
665,980,587,385,388,386,491,385,423,583,934,1182,1593,709,1518,714,12849,766
666,2196,1635,976,624,353,395,812,2294,1296,958,2748,2938,4427,13390,1406,9088,6919
667,964,595,378,351,412,474,1745,393,660,544,2050,5037,706,2653,8928,3706,683
668,1013,657,405,1404,720,3236,455,801,3440,2950,10555,1439,13170,9206,9497,14150,12451
669,1024,722,645,359,382,530,446,469,502,632,633,812,604,577,559,558,526
670,969,733,687,419,536,949,4108,3767,2296,7098,3365,6382,7075,12460,6674,9618,12613
671,962,615,375,400,383,412,420,406,874,577,810,2449,1697,2863,2908,824,7778
672,998,701,495,419,458,415,3862,3755,7943,1720,1329,2688,8398,17816,18179,23942,13374
673,1046,682,591,438,485,528,423,600,853,1220,1460,1363,1159,1431,2964,2035,1446
674,1124,5120,563,414,1366,2050,3688,2431,1806,5369,2942,2303,1086,3409,2773,8515,11718
675,946,637,387,384,438,628,477,940,661,1279,2169,726,3034,1096,8238,4365,11344
676,936,842,356,547,522,602,414,913,1063,4169,1175,2896,1755,4972,12658,2377,4544
677,1114,657,432,529,1168,404,482,1647,732,704,2031,8211,3113,5427,3725,2542,7420
678,1018,772,462,458,474,529,906,773,825,953,1741,1885,2112,1413,5241,4586,1202
679,977,655,465,405,445,673,562,2803,1891,1765,5525,5005,8982,6471,8670,3914,11487
680,933,623,420,469,412,833,399,522,1441,2573,1386,615,1216,1172,7906,3159,6499
681,3613,753,531,410,4700,501,835,1028,7033,12794,2821,2310,2686,7631,9699,12833,17050
682,1011,746,396,462,519,471,621,891,1572,871,3343,4308,6374,9493,16256,10024,8114
683,1035,595,501,429,4268,395,570,631,1782,4135,2442,7535,10175,15400,7390,7129,10123
684,1035,796,437,507,368,692,4047,900,695,1065,2797,996,3351,3647,3762,6787,10471
685,1023,715,485,518,771,683,1312,1330,6000,2564,2273,5611,4165,9928,10355,12944,8143
686,1185,632,398,395,392,396,384,11242,1595,3568,3466,2494,3116,7983,6719,15020,12815
687,969,658,431,403,360,401,446,510,584,552,3204,12671,724,598,450,7137,5670
688,969,687,392,382,489,390,389,503,733,1290,1831,1288,6569,4912,7160,11715,5618
689,975,946,632,596,595,788,758,1707,1899,2728,9968,10930,7066,19386,10501,14491,13749
690,1112,741,632,416,415,418,417,2411,3684,874,1710,1381,2672,7384,9382,6108,8367
691,970,612,391,398,377,384,451,548,458,536,519,1258,3136,3772,3111,620,1904
692,939,584,419,432,535,435,549,1311,4020,1634,7730,5715,5649,3335,4259,3199,2717
693,968,696,409,387,541,695,693,2053,622,3272,1003,5113,1924,6232,8133,6762,12902
694,1009,699,406,452,625,775,2138,1521,744,6997,2374,9202,2491,7990,11807,7439,14150
695,1022,651,426,374,367,427,1406,562,1117,1225,1492,5159,4187,6952,6148,14516,8024
696,1007,761,429,391,392,376,528,548,6705,4003,1935,8294,5485,3898,4166,13314,3810
697,975,627,557,567,573,528,783,2312,2467,8817,15550,9893,6647,14597,12459,11994,21009
698,961,690,375,456,517,452,482,841,1221,1325,2097,1810,2429,5181,10373,14201,10348
699,939,664,413,386,385,482,973,605,880,1125,2363,4231,5391,5025,6882,3011,12625
700,1095,635,490,428,354,436,640,1527,1628,3461,1865,1995,3891,2727,4838,7825,6886
701,1083,739,10790,587,481,543,562,811,3823,886,934,6953,2031,10303,8226,10377,11763
702,1071,1070,485,380,386,414,669,389,419,409,646,999,377,2130,1814,365,373
703,950,616,412,354,371,419,399,681,507,1275,1951,1562,4297,3630,6083,3913,5580
704,4504,804,5292,596,1265,8091,999,1004,1444,2367,2335,12337,10188,12330,9169,17552,15225
705,1031,556,935,376,375,524,434,6413,3659,3825,2845,1988,2441,1825,6902,7890,6638
706,966,678,401,514,437,438,536,1514,778,1852,5715,7330,4564,3965,11778,9693,5401
707,1416,742,435,548,3184,418,535,511,528,1081,6048,3614,1535,5151,5202,13339,7376
708,1006,588,2351,615,378,1501,787,6278,6640,11070,12229,4101,6783,8647,16406,17270,16604
709,947,2829,2000,368,396,1621,643,3835,1377,798,2360,2396,2499,3006,9698,18384,4602
710,1326,1124,442,444,452,7481,1225,1067,1677,1021,1065,4797,6052,6639,14009,18038,10383
711,1003,572,397,367,366,680,565,854,535,593,535,609,552,525,515,516,502
712,1113,627,563,433,442,592,458,1721,1134,4473,5063,2048,6226,4979,3567,11093,9911
713,1028,825,457,441,822,417,2134,1068,822,1031,1587,4020,8175,7049,10054,16137,14798
714,1058,661,386,8843,5350,876,455,1709,2803,822,2008,3386,4477,8356,12747,4835,12240
715,1050,676,443,365,537,2608,1619,673,623,1909,9098,7605,5696,4020,7314,10966,12882
716,1029,899,628,377,1093,420,970,1086,469,1134,5758,1435,13693,1552,10098,18055,8993
717,975,655,396,437,388,469,736,1000,3607,1045,1713,10453,4825,10268,9076,6478,10595
718,981,650,413,14218,663,750,1795,3324,2432,2220,3265,7894,10328,11419,16685,16283,12662
719,1091,619,2384,465,418,439,415,3773,1206,4415,4019,4552,6139,9389,11923,17190,6918
720,961,613,380,662,417,469,826,785,4510,2923,5312,5453,6116,7913,4241,6970,5050
721,2529,751,437,378,419,570,1679,712,888,918,1607,2085,5390,4345,5229,16662,5248
722,1093,652,546,362,620,549,518,691,5976,8624,9889,5042,7976,2915,7871,4105,13034
723,954,640,566,397,573,1053,1576,506,1298,1232,1245,10337,5568,5607,5255,7438,6425
724,962,663,391,350,357,380,378,456,427,376,395,383,367,371,370,364,367
725,1007,657,720,462,389,505,613,882,2640,7345,13379,8587,12905,10270,11246,16584,19647
726,966,594,488,403,357,478,409,7238,585,4807,3220,2441,6164,3730,4668,3855,5368
727,1192,605,493,407,892,10054,1660,6277,4574,1502,10459,21309,14036,7312,6383,15565,20203
728,1153,978,406,866,561,362,2549,3396,3733,999,2284,6586,2474,7317,6511,8501,6455
729,955,654,504,420,417,2117,536,975,1626,4237,6464,1224,5076,9027,15011,14138,11107
730,9336,7954,2849,5762,2175,2199,3250,654,5597,677,6523,10683,6127,10447,7782,10151,9710
731,959,640,431,367,370,460,370,429,407,501,2978,2361,958,831,411,6567,649
732,991,669,533,568,452,551,2096,649,2509,1164,1109,1079,10782,10321,5262,9481,10907
733,2082,645,492,369,405,1756,793,2884,2493,4470,2595,13405,10832,10456,14115,6932,14346
734,957,717,408,385,363,557,2335,809,670,1960,2796,5064,9748,13570,9627,7421,13740
735,969,738,375,475,1660,560,4938,2445,3678,714,4300,9885,7736,4688,5354,6228,16378
736,920,1156,485,427,382,1024,1067,1284,941,1608,1269,12575,5214,5588,8816,13152,18672
737,1106,615,436,391,405,400,3968,661,1105,1064,1887,2902,5189,5059,9102,7531,4626
738,1013,658,421,380,397,369,1450,1038,927,547,1082,1639,844,2300,1682,3742,3174
739,983,650,419,2970,513,483,3152,444,755,1722,2189,2296,2029,2691,5806,15799,9739
740,1166,656,403,534,383,393,480,503,3736,5289,3366,3335,7895,5540,5167,14142,2770
741,936,612,1306,367,369,512,387,595,2607,1679,893,1333,3167,2522,14035,8761,1685
742,1126,659,818,409,591,743,417,451,3112,3700,5204,5491,5903,4323,10549,6937,12472
743,995,1291,453,824,609,479,571,1301,980,3515,9087,3360,4389,18099,12702,11311,15526
744,943,621,1461,1118,494,964,2443,1626,856,1536,1473,1375,3984,2164,6703,5327,9297
745,958,702,417,420,450,3296,943,1811,1171,1398,4639,3002,1792,4731,13407,2248,4171
746,2478,624,451,356,841,458,1521,685,741,8184,5499,1740,4565,3969,9587,18402,10472
747,1230,751,549,385,460,502,493,726,6426,5761,4439,9123,6364,3614,11610,9491,19268
748,962,707,413,371,374,367,386,387,383,370,387,383,375,374,375,376,369
749,980,666,2086,548,445,582,1815,2235,2398,771,4777,7267,2676,3994,4264,12020,6361
750,971,799,426,391,1171,1095,1846,574,943,1064,3771,2947,2547,2849,3609,1549,3273
751,1032,695,713,937,367,657,658,5783,2618,2414,7670,10359,7812,12973,14721,15627,13193
752,942,633,584,376,907,440,816,968,766,1446,1432,2772,4523,2912,9548,1501,4916
753,1079,651,8700,5246,539,464,480,7867,873,4873,1738,6187,5840,6591,11895,9782,9916
754,939,659,1729,360,9948,1833,4639,460,436,555,6128,7473,3939,8851,11244,4913,4390
755,951,662,491,747,593,553,2078,503,1263,929,2576,8452,7315,7572,9239,8033,11633
756,943,690,2902,454,467,923,1268,1143,5428,11084,3016,8811,6996,8914,7875,16585,14470
757,1145,614,379,1517,440,1597,6217,806,4172,14284,2413,14640,5793,12453,13023,20329,10201
758,952,705,414,1508,376,431,418,550,846,1623,1493,2196,1025,807,1018,15167,4927
759,953,605,387,363,425,498,683,964,809,1505,1861,1492,1514,2922,7125,1196,740
760,948,635,385,400,691,370,445,345,724,953,625,989,777,1346,3000,1987,1604
761,1078,635,735,395,807,562,753,1476,1019,1032,1749,976,6107,1322,8852,9739,5394
762,959,672,403,359,365,792,1024,586,501,763,559,665,5314,2424,3422,673,6836
763,1121,2328,7052,2132,1966,3376,1960,2905,1943,7045,8552,6980,2047,2653,10353,11017,10707
764,1047,744,491,411,422,464,572,1239,1455,2619,7491,4029,4128,8001,9827,8563,7675
765,1102,612,406,592,646,521,2815,2385,1230,1664,3529,2164,4932,4539,10283,7598,11839
766,950,597,478,733,373,361,890,443,415,1041,763,1508,1924,4178,6529,993,2626
767,972,647,439,399,412,6591,743,731,10690,4331,10360,9142,10792,15334,21265,14139,18875
768,1043,948,364,381,396,379,379,709,763,1065,1685,2353,7814,1827,8028,9091,8409
769,945,632,383,359,748,932,611,692,741,472,1292,533,553,4154,2277,1849,4318
770,999,618,394,359,358,402,401,393,398,392,382,380,376,377,379,375,375
771,1058,670,424,444,415,451,512,3431,1379,1451,949,5404,2174,10735,11338,4578,8820
772,934,587,881,355,475,1116,1434,796,1040,871,1719,1289,1131,2832,7453,7146,3329
773,962,642,444,377,3085,897,463,545,1900,2887,3561,6107,6439,7342,5187,12970,11474
774,1022,603,728,437,449,488,430,756,715,1226,1088,1140,5190,1407,2501,7903,4116
775,985,751,413,6363,549,6803,9274,4610,7406,5979,8375,4472,6890,7031,14988,15291,10597
776,956,607,725,407,378,876,534,546,1018,1310,1830,1604,1183,1170,2216,957,1287
777,1026,662,385,654,726,16842,688,13605,8130,2400,3414,7144,6741,14960,10364,6290,11194
778,1042,688,410,387,588,424,590,701,885,1107,4604,2130,989,7699,1467,5514,5856
779,937,627,768,530,493,550,1434,584,1289,7576,14084,9275,11638,8028,8117,9410,12234
780,8284,916,1146,694,618,617,527,1236,1268,1201,4226,1115,7426,7968,9542,9440,11253
781,940,1307,638,1553,1184,461,397,424,2099,16521,6635,7518,12618,8271,19421,12341,17732
782,962,607,6847,431,498,1735,722,667,3149,2365,1335,2519,3822,4937,5062,20501,18554
783,932,744,425,3577,430,898,613,482,866,585,651,10478,1634,5497,4421,1933,1730
784,961,611,419,391,415,464,1183,5523,2918,713,3324,4944,5342,5937,5291,15262,3544
785,1010,579,390,3263,1851,422,483,5771,2154,5621,1823,4808,4239,5036,6520,13959,3261
786,1041,680,421,495,605,784,833,967,947,1443,4845,1574,4824,1993,6772,12540,7137
787,938,668,1575,375,412,724,594,8041,10752,3238,6216,3990,13678,5606,8251,7734,13682
788,1059,1310,538,361,538,370,698,642,623,1383,3122,2435,1945,7185,20205,16629,4664
789,963,657,455,371,416,430,499,1067,10210,4426,10012,7091,6006,7682,9607,19236,15151
790,1075,845,766,397,376,1298,635,3042,3706,7090,5797,7309,8834,10697,13891,12449,7642
791,978,846,588,625,469,554,902,1310,2091,2968,2206,4687,4609,4950,6863,6406,5826
792,946,691,397,371,387,421,567,825,1066,1299,989,1280,648,1041,1022,2508,1401
793,1013,797,436,388,375,367,442,498,441,2069,915,890,523,398,975,3871,390
794,948,604,412,398,1496,627,563,542,1889,2351,7183,2886,3999,2598,12070,11922,16545
795,978,657,530,358,931,885,516,1281,743,573,2811,4960,962,1051,5122,1014,5755
796,1304,796,404,373,442,431,594,3469,1281,1251,631,2926,3725,2254,9640,5228,11198
797,1511,739,436,575,655,794,428,537,591,1792,6663,4660,4426,2930,9503,8269,8211
798,953,672,411,396,366,3358,434,4078,698,1996,3818,2761,4985,10374,5893,21664,14754
799,967,637,480,379,6584,523,9005,832,1050,1095,4146,4984,1542,10763,11978,10136,24624
800,1043,744,600,455,726,642,1203,1193,650,1529,4293,6316,8038,7911,6384,18950,15024
801,976,769,420,923,645,956,453,1060,954,3747,3797,4331,2496,6670,17428,8531,11549
802,1277,883,618,501,584,513,560,1051,1235,1917,2333,4435,6056,10729,10379,13275,6170
803,3412,2624,2731,2046,2171,8229,2113,507,615,2541,8608,4274,12630,6621,7144,19802,17376
804,984,3392,669,411,3129,361,466,481,788,2594,966,2003,2363,7587,8025,5487,6226
805,952,576,371,402,2727,5479,838,1482,734,1628,5911,3662,8486,6908,14318,8288,11131
806,953,597,378,1174,705,555,5674,1429,3335,1875,3948,3918,7967,11591,8498,7728,15498
807,963,1017,417,415,385,365,1404,683,1250,1541,1321,2376,2416,6768,7252,5937,3291
808,940,580,3833,386,539,580,3005,1045,2179,809,2401,1285,1681,2535,9832,3546,8150
809,3039,852,585,428,623,420,416,2234,1120,847,2175,6498,3008,3221,7610,5456,10730
810,934,5975,554,464,548,437,1094,1413,2046,4258,3421,4502,4817,5461,9294,3692,6807
811,1042,682,417,414,434,533,682,2020,1913,1121,5419,3894,6608,8567,11604,11039,9750
812,940,651,409,1106,755,405,589,887,836,575,1379,1640,5282,6958,1601,5470,3924
813,1079,6296,647,625,628,566,711,696,1764,2590,10467,6674,10791,7996,14420,11864,16419
814,954,707,655,744,376,565,508,802,882,1333,4032,2875,1706,3757,1880,4909,1547
815,3870,855,461,410,612,1014,526,672,1063,2845,2039,6935,3512,4468,5891,4712,4566
816,991,651,14330,637,458,381,3415,533,672,1703,2317,2197,6352,7924,9162,18099,8507
817,991,901,661,557,690,644,662,1274,995,2070,1760,3540,3732,5573,3416,7390,4979
818,931,715,942,17639,737,1012,816,2400,6956,3472,3116,10844,10800,7323,10182,12317,12409
819,936,606,387,886,382,491,431,501,1264,1408,637,1493,1504,1554,9577,4930,7730
820,1014,625,775,378,487,933,688,611,638,772,2051,7701,2780,7507,7089,7716,6311
821,981,601,429,1745,418,531,547,1590,936,1703,582,10395,8849,5254,8455,8236,7592
822,957,817,2274,371,451,570,530,4800,1580,7376,7525,6143,9875,11524,12754,10916,10613
823,961,638,376,748,435,399,398,946,1226,1627,784,5081,4368,7362,3265,15292,16299
824,957,580,3395,7379,544,405,3318,400,985,2063,3112,4620,7329,4419,11052,18677,15397
825,989,597,373,369,359,430,736,854,757,952,976,1284,1596,815,743,787,558
826,946,749,475,398,542,531,1277,1310,984,1565,950,1302,1700,1373,5189,5810,3236
827,971,672,513,440,490,408,375,491,1370,2583,2086,4240,3174,2533,10866,2402,1609
828,6003,4365,838,1537,412,1264,563,813,4219,1074,1109,3418,4786,6406,3955,5838,4889
829,999,637,380,390,384,418,393,387,388,385,392,386,382,378,381,380,381
830,1265,799,772,720,907,807,891,514,1063,1287,5288,920,3440,4095,929,3057,2717
831,968,694,402,803,368,487,740,5525,7014,1189,712,2753,2367,3896,7468,8410,2712
832,1101,592,456,478,379,699,5666,4737,1425,1498,1681,3516,4507,5623,9371,8397,12799
833,998,1471,491,7886,455,2918,2003,1503,942,2154,4388,6619,4418,17341,9472,11315,6922
834,942,609,472,1176,414,413,613,522,4586,4260,3845,7207,6382,10049,6285,10563,11687
835,932,1700,1335,1194,411,369,366,593,1009,5264,16490,3074,2548,5214,9480,6102,8979
836,1101,7621,2490,436,1058,654,380,10124,1933,2154,4664,5862,8655,7295,10757,17871,7044
837,1012,685,12924,563,11020,582,438,4357,1865,1612,1106,2268,10282,4585,5510,19447,13295
838,2534,2311,557,371,371,437,396,828,546,588,1089,899,899,383,3843,394,2394
839,1462,672,447,411,400,415,510,650,2726,8465,4564,2454,14097,2236,10834,8871,4760
840,998,699,466,398,443,928,1029,1439,550,5112,18165,5200,4958,11429,11264,19317,23491
841,986,572,451,396,373,380,612,604,855,1613,1502,1128,775,788,1510,1728,617
842,1056,701,429,362,1649,782,1160,494,15665,6069,6168,5559,4722,7042,7146,16690,20970
843,1424,1101,453,495,474,674,655,622,1289,3420,10426,8472,3380,9004,14040,19028,12995
844,959,682,419,409,359,2791,3179,1909,1264,14231,6165,5876,17589,9787,19828,10737,24088
845,1020,909,534,462,1430,921,1078,470,1104,4503,11357,9854,10613,12217,9686,15983,14993
846,1395,587,435,428,424,536,1768,700,9182,11434,10574,11989,5546,12461,13190,5154,21716
847,970,675,392,451,456,421,529,729,1314,1520,1673,8492,2652,4124,2729,3450,2029
848,1007,650,578,452,391,491,504,492,729,579,445,1047,1037,1037,1316,640,633
849,957,566,455,706,763,367,646,857,579,610,2981,5130,4565,4427,15936,2902,6479
850,964,657,397,880,732,1010,1397,451,641,721,1023,1652,1836,7631,10528,1414,3491
851,954,666,395,376,3327,644,2707,2356,2698,5892,2428,6865,4763,11477,7946,9255,11259
852,1179,972,614,726,649,891,572,2984,822,834,2237,2404,5675,6783,15314,9103,3584
853,1298,918,535,456,507,602,702,1145,1227,2306,3662,2742,2906,1136,1497,5944,2740
854,958,832,388,389,416,827,721,972,8178,1642,6101,4660,8594,5322,9027,15044,13924
855,3327,717,561,2271,945,401,1191,2791,3076,2094,2795,6153,16487,7145,8878,6469,16108
856,1338,703,384,358,408,364,1210,436,1128,3372,3951,3001,2888,9101,14549,3580,2835
857,1034,736,427,404,528,618,501,551,1193,2806,2292,12780,4439,3613,12958,5401,13943
858,958,577,525,360,362,453,898,866,2556,1885,1941,1388,3173,6396,4289,3358,9234
859,1012,599,388,361,461,463,365,4474,994,1784,363,987,7333,1449,993,1137,5143
860,942,601,383,390,449,414,3024,1214,828,2038,13537,12892,17846,11429,21253,17612,22058
861,975,1199,435,371,499,790,440,829,2402,5611,1931,6003,1802,15926,2657,8742,7309
862,1309,698,683,1527,1271,3027,1242,1009,1436,2190,1434,2139,2734,8380,7647,13914,8695
863,939,1119,597,770,1017,468,462,750,827,1150,1901,5063,1198,7613,9165,7360,5517
864,1153,783,607,474,479,635,568,765,1022,2321,2360,6042,6019,4649,18925,14423,14024
865,3579,748,402,384,371,384,427,4340,4247,3157,1958,1576,2918,2151,16541,8966,4306
866,1040,646,1435,1542,523,377,966,1128,2811,4281,3910,2879,2540,11592,15143,12546,18641
867,961,569,498,566,585,1737,1214,1103,797,1591,1655,5307,5519,4052,7483,6545,4378
868,949,629,416,362,351,364,365,365,360,362,357,361,360,363,355,355,357
869,1631,2362,580,404,420,441,864,1729,1013,7021,3711,2919,4034,11290,14114,14479,13319
870,947,627,408,782,1351,719,557,1447,378,604,1228,4964,5356,3088,9444,7618,4669
871,1254,12438,762,470,457,426,486,883,1012,692,9073,5398,9291,7157,16127,14397,12107
872,2896,14740,1051,697,558,515,2527,547,2738,2831,10251,10599,5540,15695,15738,14377,25248
873,1227,1844,441,360,1608,490,586,883,1361,1577,1992,7821,4958,4469,5359,6001,3909
874,1217,739,399,395,481,622,1033,3729,9993,4293,7655,3317,10354,9212,22326,9722,12346
875,984,697,530,497,440,425,1042,1234,918,5481,3564,5318,9390,15943,12178,6354,6761
876,1894,3369,955,1319,345,490,433,682,13148,10715,4998,7091,10522,5988,11065,27792,22853
877,11181,862,580,490,470,655,851,1230,3690,3384,3177,7930,18417,14012,4246,10309,10351
878,1260,656,493,352,402,560,560,570,571,1286,1732,574,717,852,4919,5798,2533
879,965,683,418,408,445,407,465,614,3525,1257,1387,2910,12198,13633,7694,2824,1689
880,1095,662,397,398,386,566,884,3160,996,980,2315,1852,3351,4405,10377,7103,6478
881,975,623,402,388,368,399,499,622,2941,694,611,1416,3595,658,7075,2917,983
882,950,616,565,559,640,624,405,514,575,819,954,2045,2761,3173,3052,4330,2832
883,958,816,418,423,386,742,468,3919,7047,1220,5726,11546,6074,2971,10047,20670,29523
884,975,776,618,704,406,388,412,437,663,1554,552,1103,1772,7216,673,1461,2322
885,975,597,389,364,352,4350,400,5054,561,853,2495,4165,2934,1817,4681,8826,5265
886,954,675,603,994,394,471,482,1067,1015,2697,5664,3908,1889,5525,4957,7734,13937
887,1004,627,407,408,10959,2431,603,936,753,3169,9186,464,13310,5401,5254,13128,9211
888,1037,562,373,396,568,376,563,571,773,679,818,747,686,782,665,645,612
889,982,706,448,384,420,411,513,441,606,729,520,577,490,516,469,458,448
890,1350,679,1728,603,405,391,442,1559,526,1264,2301,671,3802,975,3459,2702,2301
891,6461,1286,5041,5417,616,1129,1024,459,866,1657,3579,8249,4869,12733,10419,14520,9524
892,1107,652,12064,598,953,1099,852,2354,1298,2694,6130,6530,16949,10346,7949,18714,7438
893,2126,1864,693,562,803,519,890,704,902,1680,3301,4799,4537,7366,5716,8147,6377
894,947,911,518,363,357,706,453,618,784,1834,1732,2479,6652,6747,3489,8282,1401
895,1284,1902,460,352,570,548,1155,1424,1773,1275,1392,3466,2990,5645,9409,22618,7227
896,1010,626,580,372,584,1199,1121,1389,2875,1082,5282,2278,5094,8737,6871,6472,3787
897,959,891,739,408,558,684,545,568,947,1410,884,1136,905,706,720,730,692
898,1022,699,417,526,644,338,512,386,474,610,606,551,585,548,547,503,485
899,1154,2385,641,5035,468,457,4287,2494,1822,1769,2944,4776,5671,9382,14360,13234,15171
900,947,540,368,393,408,3317,500,1176,671,2725,676,1606,2215,2061,6280,10548,3157
901,962,543,383,377,375,376,477,680,783,3826,2811,1810,6097,5290,5213,9036,6168
902,959,658,387,357,376,362,365,355,357,353,354,356,353,352,356,353,352
903,1308,751,626,470,517,485,647,2828,2526,2645,1385,2743,11257,10103,9053,20059,13031
904,1247,606,416,388,397,400,1637,2159,2678,3867,6100,6050,4845,4878,3779,11438,10121
905,1015,5457,554,1634,540,541,609,1910,1297,5163,3093,2201,4499,3902,4975,9486,12340
906,1084,748,461,417,472,497,550,864,982,739,3511,1334,2734,2687,2008,3461,2097
907,944,638,1156,761,392,455,542,480,551,731,770,804,2461,3008,2130,1708,1528
908,1208,1226,712,790,873,610,2722,2414,1502,4507,4992,8050,8142,5128,13890,15125,15593
909,950,820,389,444,407,437,466,614,1201,661,776,656,1131,842,419,414,700
910,1226,632,488,411,399,569,2898,1539,571,2304,8722,2495,13877,4261,2615,4048,2610
911,1118,2153,509,2815,852,896,1060,1155,6284,4086,2260,1153,13058,2347,12548,9906,10435
912,948,651,401,416,408,415,7782,708,870,10576,6391,4422,4224,13834,13320,8402,12677
913,969,723,6639,435,6505,633,5038,10257,2169,4320,11823,12354,16820,12261,14139,23464,14622
914,996,612,430,433,406,6404,795,1129,1615,2290,10228,6798,7941,14772,1355,15251,7270
915,1491,639,825,917,358,2865,592,589,663,1896,3541,2181,2428,9077,10371,3393,10300
916,994,672,1374,562,390,422,481,416,595,1138,615,2754,1532,754,786,776,767
917,1009,818,427,397,393,405,501,708,627,1244,3943,885,2973,2436,5404,10356,8548
918,1197,1019,432,875,605,753,2072,4604,1554,5813,3817,10769,9040,13008,20585,14485,20112
919,941,1039,405,389,601,503,557,448,446,3565,7481,5684,10470,10546,8767,6377,16992
920,1270,1037,479,402,1624,705,491,1278,4727,6915,12193,6724,7018,23836,7983,19597,16318
921,982,586,388,363,390,375,574,601,3061,3379,1651,12983,1165,3869,6947,15219,5477
922,943,1092,369,553,604,386,537,615,490,991,3627,818,7857,1020,14117,14565,3548
923,1019,684,404,474,634,2397,784,2376,1956,622,14123,2782,9715,9863,9307,14052,11709
924,965,583,366,353,828,435,1007,444,782,898,903,656,1320,387,391,739,4266
925,965,692,405,355,349,347,352,348,348,351,347,347,351,348,347,352,347
926,985,683,483,382,368,437,4163,546,908,511,829,1311,1825,1542,1317,668,6051
927,1210,645,426,474,389,361,520,365,563,387,424,470,389,894,376,509,484
928,2074,701,526,3430,536,775,2690,3359,1093,2555,3818,1490,6743,3983,9566,11075,6664
929,1027,655,400,364,530,2742,2224,2044,1577,8508,9496,2899,11886,11466,9470,9073,15048
930,987,621,2639,4894,1577,681,637,2459,1826,2194,6647,6864,3082,10017,8138,7322,7924
931,1104,733,441,1561,422,498,726,645,614,439,518,578,8053,2479,2502,455,1501
932,944,741,370,431,614,392,431,1571,1027,2082,2655,2007,1289,3745,12619,4857,5966
933,982,623,408,510,423,942,600,1361,2621,916,5949,4861,4987,4188,17993,15543,6125
934,956,624,376,377,367,364,461,551,756,412,447,391,389,488,466,434,418
935,1244,841,418,2380,626,1498,9940,2385,4460,1311,4541,7486,11576,5882,6897,17012,21748
936,1054,676,432,397,400,621,1323,639,981,1291,1161,1377,555,684,700,2354,6197
937,1204,663,413,531,483,447,501,764,2184,7189,2537,11691,8394,7380,9346,14966,13499
938,940,614,377,347,369,353,352,366,346,345,348,345,346,352,345,345,348
939,947,668,394,401,463,361,1358,607,509,1844,8498,1712,11669,8528,10205,12136,13885
940,1215,691,489,438,392,1669,1037,7592,957,1250,6962,5270,5000,6333,13167,18182,8605
941,1013,731,373,435,447,454,422,547,555,690,3402,1285,3195,687,5963,674,5477
942,1180,668,1001,654,1627,915,407,872,886,5829,1292,14886,10515,12195,8165,15148,12085
943,952,637,416,354,385,463,424,456,396,465,421,450,394,413,432,419,427
944,958,579,443,344,376,988,521,467,579,965,798,2942,6532,1713,6303,4622,5671
945,1169,1867,1167,2499,435,579,3383,931,10703,2935,3360,7719,9003,7071,13378,20791,26219
946,1107,698,441,379,373,422,571,474,607,609,591,674,635,608,594,573,592
947,961,511,406,2157,429,354,434,1320,1309,669,10543,3315,5486,8404,22460,5751,13235
948,955,658,412,460,356,2801,448,16259,988,4153,4179,11014,6541,13893,12769,17671,18072
949,974,873,3283,1245,1412,540,2819,1166,6497,4220,4566,9175,10425,9569,11225,9144,17352
950,1001,581,385,909,375,1065,2702,1113,2215,9996,2239,3565,6828,15703,7638,7051,6859
951,929,649,387,369,381,380,386,376,375,363,363,365,362,366,361,361,365
952,982,624,444,359,359,480,427,1374,2591,8362,2093,10558,3197,8058,10261,11543,13050
953,1457,894,635,353,882,786,527,3481,1219,8373,5639,5495,13319,12967,25952,22098,15564
954,947,586,416,396,538,750,1179,1460,607,764,1244,792,1828,1962,4826,1539,1539
955,1068,565,385,1742,638,382,5389,650,6003,1263,3808,12084,11868,16029,11042,20207,25594
956,947,637,436,416,608,428,658,589,1321,858,1900,4749,3818,8709,14355,1716,1061
957,1097,798,524,2732,424,632,500,7648,2736,2328,4325,7311,12382,3461,12171,12924,14491
958,958,678,533,12055,643,415,423,6593,4659,2172,4841,6283,2681,10375,5251,5212,12963
959,976,4454,858,3225,1981,1321,1951,858,640,472,1852,3925,4040,2576,7531,18417,6757
960,2271,897,697,487,594,439,2512,1722,1137,7087,5333,5023,8791,12633,11115,13650,16443
961,8091,11686,7601,1108,3871,7964,636,1500,2355,2539,3311,5203,10404,8868,12706,17372,22655
962,1181,621,380,363,357,481,633,794,1534,3941,3159,2839,6833,2743,9076,20411,7941
963,976,2852,489,367,384,389,484,2469,840,2268,5901,1240,4318,5277,10210,5579,7085
964,968,2279,545,833,584,1470,494,1121,820,1750,3368,4614,4830,5018,5615,15042,3567
965,1008,615,502,381,384,693,2705,3547,3396,5723,2253,4016,9565,4234,13285,10861,11297
966,946,611,425,892,5254,675,8476,7501,643,731,2867,3555,6256,2359,7852,9654,4758
967,1761,1173,1016,799,2736,2016,1429,1336,686,664,696,3254,3055,2583,10205,9156,9793
968,973,640,385,460,391,1751,4212,434,4255,1342,5498,8956,2119,1954,7035,4122,5067
969,1206,737,719,495,539,1810,609,5779,5513,2296,7602,2980,10721,7227,13227,22607,17397
970,3070,1092,527,379,522,682,1115,594,9414,8187,10922,12798,3832,13995,18263,14930,26911
971,972,669,446,415,394,384,452,382,484,402,393,394,374,391,385,374,391
972,944,617,386,360,360,366,386,376,378,382,366,357,360,358,357,360,357
973,941,601,484,391,452,494,504,752,912,1071,853,12765,2079,1176,9506,1034,10745
974,936,658,403,503,358,536,836,833,640,2767,5309,4748,4771,5151,6083,6047,10851
975,952,878,463,461,19235,4107,5216,2369,1825,5640,2784,4601,3828,5317,11161,6414,9779
976,939,636,1452,865,359,3573,424,975,1360,1629,2238,2517,6347,4142,13020,8351,8509
977,963,654,506,579,489,609,394,678,751,758,1792,2427,1036,2142,10227,7066,1636
978,951,639,451,420,352,440,629,3958,453,510,1218,1180,1122,3091,1495,1277,4861
979,1513,741,591,471,542,3218,662,502,7798,2655,1698,10136,11099,8759,21466,14501,12423
980,4278,3747,3395,713,537,2181,1035,867,10912,2794,4338,5180,3863,15357,7079,22408,18606
981,2307,675,645,548,1271,381,433,685,1549,648,3642,1838,699,2761,12781,2025,3591
982,1058,980,422,518,555,538,651,625,964,2802,4561,3056,4598,11076,3032,13583,5278
983,959,528,403,357,370,673,545,461,578,438,538,588,559,553,531,510,481
984,10935,867,475,4134,2446,505,393,793,818,3201,4112,1076,5300,5784,8868,8794,14689
985,995,606,6734,829,2758,387,478,643,7648,4821,3786,7418,1197,3321,6021,14049,6954
986,1000,654,400,1044,410,1148,2030,1138,1146,468,1588,11144,7154,13669,12871,5172,10236
987,968,611,476,473,4462,788,800,1045,1026,1490,10425,4497,10711,7705,13451,17090,17824
988,1117,707,936,734,865,648,796,593,824,1667,1688,1825,6286,1089,11614,7848,3071
989,945,5051,766,487,358,1575,2606,437,470,2428,1740,2927,4532,8521,4196,2399,13076
990,1023,631,404,675,570,539,575,3151,1317,1639,980,1021,3859,2305,8212,4029,3279
991,968,722,444,371,4235,392,3258,5404,4250,3497,3517,8335,7983,8346,7924,16320,4024
992,952,641,425,482,2015,375,764,2422,916,1138,1949,7868,14074,18303,10818,17498,23134
993,4299,777,398,531,355,1598,655,3678,2723,3763,3920,18563,9675,13914,13581,8750,15057
994,961,783,495,627,411,890,735,554,674,1070,7153,2894,1806,4639,5870,14114,5348
995,1143,9512,4421,4998,569,505,1547,860,5194,18478,4922,5504,20089,6464,18635,15228,21955
996,998,604,511,551,827,969,934,483,505,4302,2075,1618,4230,1385,2958,1771,1122
997,1039,717,457,409,2158,635,2302,2138,1556,2230,3521,3272,9032,5851,11499,11902,15732
998,1008,609,418,793,424,392,659,1083,752,5336,7284,15561,1680,11542,6289,6146,10418
999,1294,895,568,1155,419,1238,1214,954,2243,4179,8355,13095,6781,9523,9747,16420,7636

==> plot_scripts/data/germany.csv <==
rank,percent
0,44.69
1,9.92
2,11.27
3,9.96
4,8.16
5,5.39
6,3.58
7,2.55
8,1.51
9,1.05
10,0.50
11,0.33
12,0.48
13,0.30
14,0.31

==> plot_scripts/data/paris.csv <==
rank,percent
0,65.72256554
1,6.022387015
2,5.785942636
3,4.572678129
4,6.088178627
5,5.133377796
6,3.698172355
7,1.63574982
8,1.340948079

==> plot_scripts/data/switzerland.csv <==
rank,percent
0,49.20052647
1,14.29988037
2,12.01288767
3,8.446861154
4,7.257058802
5,3.860108943
6,2.764515994
7,0.8951874573
8,0.8463615271
9,0.4166116142
